Prediction Intervals for Synthetic Control Methods

Uncertainty quantification is a fundamental problem in the analysis and interpretation of synthetic control (SC) methods. We develop conditional prediction intervals in the SC framework, and provide conditions under which these intervals offer finite-sample probability guarantees. Our method allows for covariate adjustment and non-stationary data. The construction begins by noting that the statistical uncertainty of the SC prediction is governed by two distinct sources of randomness: one coming from the construction of the (likely misspecified) SC weights in the pre-treatment period, and the other coming from the unobservable stochastic error in the post-treatment period when the treatment effect is analyzed. Accordingly, our proposed prediction intervals are constructed taking into account both sources of randomness. For implementation, we propose a simulation-based approach along with finite-sample-based probability bound arguments, naturally leading to principled sensitivity analysis methods. We illustrate the numerical performance of our methods using empirical applications and a small simulation study. \texttt{Python}, \texttt{R} and \texttt{Stata} software packages implementing our methodology are available.

==> input/data&code/illustration/California.csv <==
"state","year","cigsale","lnincome","beer","age15to24","retprice"
"Rhode Island",1970,123.900001525879,NA,NA,0.18315789103508,39.2999992370605
"Tennessee",1970,99.8000030517578,NA,NA,0.178043812513351,39.9000015258789
"Indiana",1970,134.600006103516,NA,NA,0.176515877246857,30.6000003814697
"Nevada",1970,189.5,NA,NA,0.16155418753624,38.9000015258789
"Louisiana",1970,115.900001525879,NA,NA,0.185185179114342,34.2999992370605
"Oklahoma",1970,108.400001525879,NA,NA,0.175459161400795,38.4000015258789
"New Hampshire",1970,265.700012207031,NA,NA,0.170731708407402,31.3999996185303
"North Dakota",1970,93.8000030517578,NA,NA,0.184466019272804,37.2999992370605
"Arkansas",1970,100.300003051758,NA,NA,0.169006764888763,36.7000007629395
"Virginia",1970,124.300003051758,NA,NA,0.189421623945236,28.7999992370605
"Illinois",1970,124.800003051758,NA,NA,0.166966691613197,41.4000015258789
"South Dakota",1970,92.6999969482422,NA,NA,0.178678676486015,38.5
"Utah",1970,65.5,NA,NA,0.202077433466911,34.5999984741211
"Georgia",1970,109.900001525879,NA,NA,0.187445506453514,34.2999992370605
"Mississippi",1970,93.4000015258789,NA,NA,0.183130353689194,36.2000007629395
"Colorado",1970,124.800003051758,NA,NA,0.190950229763985,29.3999996185303
"Minnesota",1970,104.300003051758,NA,NA,0.174724116921425,39.0999984741211
"California",1970,123,NA,NA,0.178158327937126,38.7999992370605
"Texas",1970,106.400001525879,NA,NA,0.183141350746155,40.4000015258789
"Kentucky",1970,155.800003051758,NA,NA,0.181310147047043,28.2999992370605
"Maine",1970,128.5,NA,NA,0.16901408135891,38
"North Carolina",1970,172.399993896484,NA,NA,0.193548381328583,27.2999992370605
"Montana",1970,111.199996948242,NA,NA,0.175792500376701,34
"Vermont",1970,122.599998474121,NA,NA,0.179775282740593,37.7000007629395
"Iowa",1970,108.5,NA,NA,0.168849557638168,37.7000007629395
"Connecticut",1970,120,NA,NA,0.162928760051727,42.2000007629395
"Kansas",1970,114,NA,NA,0.180524677038193,34.2000007629395
"Delaware",1970,155,NA,NA,0.173357665538788,39
"Wisconsin",1970,106.400001525879,NA,NA,0.174287006258965,38.5
"Idaho",1970,102.400001525879,NA,NA,0.178120613098145,33.7999992370605
"New Mexico",1970,90,NA,NA,0.184857428073883,39.7000007629395
"West Virginia",1970,114.5,NA,NA,0.172591745853424,33.7000007629395
"Pennsylvania",1970,107.300003051758,NA,NA,0.163375988602638,38.4000015258789
"South Carolina",1970,103.599998474121,NA,NA,0.200308755040169,32.5
"Ohio",1970,121.599998474121,NA,NA,0.173219487071037,36.5999984741211
"Nebraska",1970,108.099998474121,NA,NA,0.173737376928329,33.9000015258789
"Missouri",1970,121.300003051758,NA,NA,0.167592987418175,36
"Alabama",1970,89.8000030517578,NA,NA,0.178861781954765,39.5999984741211
"Wyoming",1970,132.199996948242,NA,NA,0.174698799848557,34.0999984741211
"Illinois",1971,125.599998474121,NA,NA,0.168997600674629,41.4000015258789
"New Hampshire",1971,278,NA,NA,0.172333896160126,34.0999984741211
"South Dakota",1971,96.6999969482422,NA,NA,0.180492430925369,38.5
"Kentucky",1971,163.5,NA,NA,0.182299584150314,30.1000003814697
"Wyoming",1971,131.699996948242,NA,NA,0.177228927612305,34.4000015258789
"Montana",1971,115.599998474121,NA,NA,0.177145898342133,34.7000007629395
"Mississippi",1971,105.400001525879,NA,NA,0.184373050928116,37.5
"Kansas",1971,102.800003051758,NA,NA,0.181550040841103,38.9000015258789
"Delaware",1971,161.100006103516,NA,NA,0.175887212157249,41.2999992370605
"Utah",1971,67.6999969482422,NA,NA,0.202061340212822,36.5999984741211
"Oklahoma",1971,115.400001525879,NA,NA,0.176524817943573,39.7999992370605
"Maine",1971,133.199996948242,NA,NA,0.17033489048481,38.7999992370605
"Georgia",1971,115.699996948242,NA,NA,0.187866255640984,35.7999992370605
"Virginia",1971,128.399993896484,NA,NA,0.189873516559601,30.2000007629395
"Missouri",1971,127.599998474121,NA,NA,0.169259563088417,36.7999992370605
"Alabama",1971,95.4000015258789,NA,NA,0.179927840828896,42.7000007629395
"North Dakota",1971,98.5,NA,NA,0.186386957764626,38.9000015258789
"North Carolina",1971,187.600006103516,NA,NA,0.193676710128784,29.3999996185303
"Idaho",1971,108.5,NA,NA,0.176092445850372,33.5999984741211
"New Mexico",1971,92.5999984741211,NA,NA,0.186095401644707,41.7000007629395
"Pennsylvania",1971,106.300003051758,NA,NA,0.165084585547447,44.7000007629395
"Arkansas",1971,104.099998474121,NA,NA,0.169953852891922,38.7999992370605
"Tennessee",1971,106.300003051758,NA,NA,0.178819268941879,41.5999984741211
"Nebraska",1971,108.599998474121,NA,NA,0.175217136740685,34.7000007629395
"Texas",1971,108.900001525879,NA,NA,0.184308558702469,42
"Ohio",1971,124.599998474121,NA,NA,0.174539878964424,38.0999984741211
"Wisconsin",1971,105.400001525879,NA,NA,0.176344066858292,40.2000007629395
"Iowa",1971,108.400001525879,NA,NA,0.170838996767998,38.5
"West Virginia",1971,111.5,NA,NA,0.173127442598343,41.5999984741211
"California",1971,121,NA,NA,0.179296359419823,39.7000007629395
"Colorado",1971,125.5,NA,NA,0.191647589206696,31.1000003814697
"South Carolina",1971,115,NA,NA,0.200489282608032,34.2999992370605
"Nevada",1971,190.5,NA,NA,0.163773775100708,44
"Indiana",1971,139.300003051758,NA,NA,0.177971750497818,32.2000007629395
"Minnesota",1971,116.400001525879,NA,NA,0.176731586456299,40.0999984741211
"Louisiana",1971,119.800003051758,NA,NA,0.186780780553818,39.2999992370605
"Rhode Island",1971,123.199996948242,NA,NA,0.18384949862957,40.2000007629395
"Vermont",1971,124.400001525879,NA,NA,0.181367218494415,39.5
"Connecticut",1971,117.599998474121,NA,NA,0.164653897285461,45.5
"Georgia",1972,117,9.63889026641846,NA,0.188286989927292,40.9000015258789
"Utah",1972,71.3000030517578,9.60112190246582,NA,0.202045246958733,37.2000007629395
"Kentucky",1972,179.399993896484,9.54748249053955,NA,0.183289036154747,30.6000003814697
"South Dakota",1972,103,9.63084888458252,NA,0.182306185364723,39.0999984741211
"Maine",1972,136.5,9.59714031219482,NA,0.171655714511871,41.5
"Ohio",1972,124.400001525879,9.77957916259766,NA,0.175860270857811,38.4000015258789
"Tennessee",1972,111.5,9.56971645355225,NA,0.179594710469246,41.5999984741211
"Nebraska",1972,104.900001525879,9.74647521972656,NA,0.176696911454201,41.0999984741211
"Rhode Island",1972,134.399993896484,9.7702112197876,NA,0.184541091322899,41.5999984741211
"Texas",1972,108.599998474121,9.67520904541016,NA,0.185475766658783,46.9000015258789
"New Hampshire",1972,296.200012207031,9.73637580871582,NA,0.173936069011688,36.0999984741211
"Oklahoma",1972,121.699996948242,9.62502670288086,NA,0.177590474486351,39.7999992370605
"Pennsylvania",1972,109,9.78427410125732,NA,0.166793167591095,44.7000007629395
"Idaho",1972,126.099998474121,9.65183925628662,NA,0.174064293503761,33.7000007629395
"Iowa",1972,109.400001525879,9.73026466369629,NA,0.172828450798988,41.9000015258789
"Montana",1972,122.199996948242,9.69464111328125,NA,0.178499311208725,40.0999984741211
"Colorado",1972,134.300003051758,9.8055477142334,NA,0.192344963550568,31.2000007629395
"Vermont",1972,138,9.67306900024414,NA,0.182959169149399,40
"California",1972,123.5,9.93081378936768,NA,0.180434390902519,39.9000015258789
"South Carolina",1972,118.699996948242,9.50930881500244,NA,0.200669810175896,34.0999984741211
"Nevada",1972,198.600006103516,9.94423294067383,NA,0.165993347764015,40.5999984741211
"Kansas",1972,111,9.76811790466309,NA,0.182575404644012,38.7999992370605
"Arkansas",1972,103.900001525879,9.46451377868652,NA,0.170900955796242,44.0999984741211
"North Carolina",1972,214.100006103516,9.59085845947266,NA,0.193805038928986,28.7000007629395
"Louisiana",1972,125.300003051758,9.51736450195312,NA,0.188376381993294,40
"Virginia",1972,137,9.73640537261963,NA,0.190325409173965,29.8999996185303
"West Virginia",1972,117.5,9.54298782348633,NA,0.173663139343262,41.2999992370605
"Minnesota",1972,96.8000030517578,9.76518821716309,NA,0.178739055991173,45.2000007629395
"Mississippi",1972,112.099998474121,9.3974494934082,NA,0.185615748167038,37.4000015258789
"Missouri",1972,130,9.73335361480713,NA,0.170926123857498,37.7000007629395
"Wyoming",1972,140,9.76671028137207,NA,0.179759040474892,34.4000015258789
"North Dakota",1972,103.800003051758,9.69723510742188,NA,0.188307881355286,38.9000015258789
"Connecticut",1972,110.800003051758,9.9811372756958,NA,0.166379049420357,51.2999992370605
"Indiana",1972,149.199996948242,9.73187255859375,NA,0.17942763864994,32.5
"Delaware",1972,156.300003051758,9.90993022918701,NA,0.178416773676872,44.7000007629395
"Illinois",1972,126.599998474121,9.90816116333008,NA,0.171028509736061,41.9000015258789
"Alabama",1972,101.099998474121,9.49847602844238,NA,0.180993899703026,42.2999992370605
"New Mexico",1972,99.3000030517578,9.55778980255127,NA,0.18733337521553,41.0999984741211
"Wisconsin",1972,108.800003051758,9.74925899505615,NA,0.178401127457619,40.2999992370605
"Montana",1973,119.900001525879,9.77574253082275,NA,0.179852724075317,40.9000015258789
"Louisiana",1973,126.699996948242,9.56411075592041,NA,0.189971998333931,39.9000015258789
"Kansas",1973,115.199996948242,9.83822917938232,NA,0.183600783348083,39.2999992370605
"Virginia",1973,143.100006103516,9.78152465820312,NA,0.190777286887169,30.1000003814697
"Connecticut",1973,109.300003051758,10.0129890441895,NA,0.168104186654091,50.5999984741211
"North Dakota",1973,108.699996948242,9.98416900634766,NA,0.190228819847107,39.4000015258789
"Mississippi",1973,115,9.45706272125244,NA,0.18685844540596,37.2999992370605
"Wisconsin",1973,109.5,9.79775142669678,NA,0.180458188056946,42.5999984741211
"Missouri",1973,132.100006103516,9.78075218200684,NA,0.17259269952774,37.7000007629395
"Tennessee",1973,109.699996948242,9.63097476959229,NA,0.180370151996613,40.7999992370605
"New Mexico",1973,98.9000015258789,9.59271621704102,NA,0.188571348786354,41.7999992370605
"North Carolina",1973,226.5,9.64499473571777,NA,0.193933367729187,28.8999996185303
"Wyoming",1973,141.199996948242,9.84348487854004,NA,0.182289153337479,34.4000015258789
"Georgia",1973,119.800003051758,9.68486499786377,NA,0.188707739114761,42.4000015258789
"Idaho",1973,121.800003051758,9.72105121612549,NA,0.172036126255989,36.2999992370605
"West Virginia",1973,116.599998474121,9.569655418396,NA,0.174198836088181,39.9000015258789
"Nebraska",1973,106.599998474121,9.83529853820801,NA,0.178176671266556,41.2000007629395
"Texas",1973,110.400001525879,9.72544384002686,NA,0.186642974615097,46.4000015258789
"Pennsylvania",1973,110.699996948242,9.82108783721924,NA,0.168501764535904,44.9000015258789
"Vermont",1973,146.800003051758,9.69915866851807,NA,0.184551119804382,39.7999992370605
"New Hampshire",1973,279,9.77494525909424,NA,0.175538256764412,36.9000015258789
"Illinois",1973,124.400001525879,9.96159648895264,NA,0.173059403896332,41
"South Dakota",1973,103.5,9.80878067016602,NA,0.184119939804077,39.5999984741211
"Iowa",1973,110.599998474121,9.85837173461914,NA,0.174817889928818,41.9000015258789
"Ohio",1973,120.5,9.82663154602051,NA,0.177180662751198,42
"Indiana",1973,156,9.80688285827637,NA,0.180883526802063,32.9000015258789
"Minnesota",1973,106.800003051758,9.86204528808594,NA,0.180746525526047,45.5999984741211
"Utah",1973,72.6999969482422,9.62666702270508,NA,0.202029153704643,36.5
"Oklahoma",1973,124.099998474121,9.68241882324219,NA,0.178656116127968,40.4000015258789
"Rhode Island",1973,142,9.78520393371582,NA,0.185232698917389,40.5999984741211
"Maine",1973,138,9.64728546142578,NA,0.172976523637772,41
"South Carolina",1973,125.5,9.56399345397949,NA,0.200850337743759,33.5
"Delaware",1973,154.699996948242,9.94817733764648,NA,0.180946320295334,44
"California",1973,124.400001525879,9.95509243011475,NA,0.181572407484055,39.9000015258789
"Colorado",1973,137.899993896484,9.84841346740723,NA,0.193042322993279,32.7000007629395
"Arkansas",1973,108,9.55683040618896,NA,0.1718480437994,45.0999984741211
"Nevada",1973,201.5,9.98063182830811,NA,0.168212935328484,40.2999992370605
"Alabama",1973,102.900001525879,9.5501070022583,NA,0.182059943675995,42.0999984741211
"Kentucky",1973,201.899993896484,9.59811496734619,NA,0.18427848815918,30.6000003814697
"Rhode Island",1974,146.100006103516,9.76594543457031,NA,0.185924306511879,41.2999992370605
"Idaho",1974,125.599998474121,9.746262550354,NA,0.170007959008217,38
"Minnesota",1974,110.599998474121,9.82834243774414,NA,0.182753995060921,47
"Kansas",1974,118.599998474121,9.81089687347412,NA,0.184626147150993,40.2000007629395
"Nevada",1974,204.699996948242,9.92862319946289,NA,0.170432507991791,41.9000015258789
"South Dakota",1974,108.400001525879,9.6978235244751,NA,0.185933694243431,40.4000015258789
"Oklahoma",1974,130.5,9.67510318756104,NA,0.179721772670746,41
"Pennsylvania",1974,114.199996948242,9.8142261505127,NA,0.170210346579552,46.5999984741211
"California",1974,126.699996948242,9.94799900054932,NA,0.182710438966751,41.9000015258789
"Tennessee",1974,114.800003051758,9.60949611663818,NA,0.18114560842514,42.5
"Maine",1974,142.100006103516,9.63623428344727,NA,0.174297332763672,41.7999992370605
"Illinois",1974,131.899993896484,9.94631481170654,NA,0.175090312957764,41.9000015258789
"West Virginia",1974,119.900001525879,9.56559562683105,NA,0.174734532833099,42
"Delaware",1974,151.300003051758,9.91825771331787,NA,0.183475881814957,44.2000007629395
"Kentucky",1974,212.399993896484,9.60052490234375,NA,0.185267925262451,31.5
"Indiana",1974,159.600006103516,9.76318454742432,NA,0.182339400053024,34.5
"Texas",1974,114.699996948242,9.72298622131348,NA,0.187810182571411,47.5
"Arkansas",1974,109.699996948242,9.54228591918945,NA,0.172795131802559,45.5
"New Hampshire",1974,269.799987792969,9.74730777740479,NA,0.177140429615974,37.9000015258789
"New Mexico",1974,100.300003051758,9.58476638793945,NA,0.189809322357178,43.7000007629395
"Wyoming",1974,145.800003051758,9.85929012298584,NA,0.184819281101227,35.7999992370605
"Missouri",1974,135.399993896484,9.73901462554932,NA,0.174259275197983,38
"Ohio",1974,122.099998474121,9.81185340881348,NA,0.178501054644585,42.9000015258789
"Nebraska",1974,110.5,9.76638698577881,NA,0.179656445980072,42
"South Carolina",1974,129.699996948242,9.55874633789062,NA,0.201030865311623,35.2000007629395
"Louisiana",1974,129.899993896484,9.57981967926025,NA,0.191567599773407,41.5999984741211
"Georgia",1974,123.699996948242,9.65998077392578,NA,0.18912847340107,42.4000015258789
"North Carolina",1974,227.300003051758,9.6212043762207,NA,0.194061696529388,30.1000003814697
"Mississippi",1974,117.099998474121,9.43639278411865,NA,0.188101142644882,41.4000015258789
"Utah",1974,75.5999984741211,9.61216926574707,NA,0.202013060450554,37.7999992370605
"Virginia",1974,149.600006103516,9.77251720428467,NA,0.191229179501534,31.2999992370605
"North Dakota",1974,110.5,9.86430740356445,NA,0.192149743437767,39.9000015258789
"Connecticut",1974,112.400001525879,9.98853492736816,NA,0.169829323887825,52.5
"Vermont",1974,151.800003051758,9.66179180145264,NA,0.186143055558205,41.2999992370605
"Colorado",1974,132.800003051758,9.84045124053955,NA,0.193739682435989,38.0999984741211
"Iowa",1974,116.099998474121,9.78827667236328,NA,0.176807329058647,43.2000007629395
"Alabama",1974,108.199996948242,9.53716278076172,NA,0.183126002550125,43.0999984741211
"Montana",1974,121.900001525879,9.74003791809082,NA,0.181206122040749,41.7999992370605
"Wisconsin",1974,111.800003051758,9.7823486328125,NA,0.182515248656273,43.9000015258789
"Utah",1975,75.8000030517578,9.60102081298828,NA,0.201996967196465,40.5
"Colorado",1975,131,9.82846069335938,NA,0.194437056779861,41.7000007629395
"Kentucky",1975,223,9.57932376861572,NA,0.186257362365723,33.2999992370605
"Vermont",1975,155.5,9.63712406158447,NA,0.187734991312027,41.7999992370605
"Connecticut",1975,110.199996948242,9.96074867248535,NA,0.17155447602272,54.5
"Alabama",1975,111.699996948242,9.54003143310547,NA,0.184192061424255,46.5999984741211
"South Carolina",1975,130.5,9.52785396575928,NA,0.201211392879486,38.0999984741211
"West Virginia",1975,123.199996948242,9.58530426025391,NA,0.175270229578018,45.2000007629395
"New Hampshire",1975,269.100006103516,9.71885108947754,NA,0.178742617368698,40.7999992370605
"Missouri",1975,135.600006103516,9.73081016540527,NA,0.175925850868225,43.5
"Oklahoma",1975,132.899993896484,9.68261623382568,NA,0.180787429213524,43.5999984741211
"Montana",1975,123.699996948242,9.72464656829834,NA,0.18255952000618,43.7000007629395
"Ohio",1975,122.5,9.78322982788086,NA,0.179821446537971,46
"Maine",1975,140.699996948242,9.60089015960693,NA,0.175618141889572,46.7000007629395
"California",1975,127.099998474121,9.93716716766357,NA,0.183848470449448,45
"Pennsylvania",1975,114.599998474121,9.80451583862305,NA,0.171918943524361,49.7999992370605
"Mississippi",1975,116.800003051758,9.41360282897949,NA,0.189343839883804,43
"Arkansas",1975,114.800003051758,9.51409435272217,NA,0.173742234706879,48.5999984741211
"New Mexico",1975,103.099998474121,9.59688949584961,NA,0.19104728102684,46.2999992370605
"Wyoming",1975,160.699996948242,9.84810447692871,NA,0.187349408864975,38.5999984741211
"Texas",1975,116,9.7346134185791,NA,0.188977390527725,50.5999984741211
"Delaware",1975,147.600006103516,9.88753128051758,NA,0.186005428433418,45.9000015258789
"Tennessee",1975,117.400001525879,9.58454608917236,NA,0.181921064853668,45.2999992370605
"Wisconsin",1975,113.5,9.76618385314941,NA,0.1845723092556,46.5999984741211
"Iowa",1975,120.5,9.80028820037842,NA,0.178796768188477,45.4000015258789
"Illinois",1975,131.800003051758,9.93418979644775,NA,0.177121222019196,45.2000007629395
"Nebraska",1975,114.099998474121,9.79755401611328,NA,0.181136205792427,44.5999984741211
"North Dakota",1975,117.900001525879,9.80670356750488,NA,0.194070681929588,42.5999984741211
"South Dakota",1975,113.5,9.69446182250977,NA,0.187747448682785,42.7999992370605
"Indiana",1975,162.399993896484,9.74366092681885,NA,0.183795273303986,36.7000007629395
"Idaho",1975,123.300003051758,9.69220066070557,NA,0.167979806661606,40.2999992370605
"Rhode Island",1975,154.699996948242,9.75712585449219,NA,0.186615914106369,44.2999992370605
"Nevada",1975,205.199996948242,9.91545867919922,NA,0.172652095556259,44.5
"Kansas",1975,123.400001525879,9.800612449646,NA,0.185651510953903,42.7000007629395
"Georgia",1975,122.900001525879,9.62960910797119,NA,0.189549222588539,44.5
"North Carolina",1975,226,9.59067821502686,NA,0.19419002532959,32.9000015258789
"Virginia",1975,152.699996948242,9.7617769241333,NA,0.191681072115898,33.5999984741211
"Louisiana",1975,133.600006103516,9.58520793914795,NA,0.193163201212883,44.2999992370605
"Minnesota",1975,111.5,9.80163192749023,NA,0.184761464595795,49.4000015258789
"Idaho",1976,125.099998474121,9.73110103607178,NA,0.165951639413834,42.5
"West Virginia",1976,129.699996948242,9.62616443634033,NA,0.175805926322937,48.4000015258789
"Iowa",1976,124.400001525879,9.80333232879639,NA,0.180786222219467,47.7999992370605
"Ohio",1976,124.599998474121,9.83185768127441,NA,0.181141838431358,48.5
"Missouri",1976,139.5,9.76945400238037,NA,0.177592411637306,44.7000007629395
"Wisconsin",1976,115.400001525879,9.80760860443115,NA,0.186629384756088,51.2999992370605
"California",1976,128,9.97685813903809,NA,0.184986501932144,48.2999992370605
"Oklahoma",1976,138.600006103516,9.71226024627686,NA,0.181853085756302,46.4000015258789
"Nevada",1976,201.399993896484,9.95523071289062,NA,0.174871683120728,44.9000015258789
"Texas",1976,121.400001525879,9.78099727630615,NA,0.190144583582878,53.2999992370605
"Georgia",1976,125.900001525879,9.67142963409424,NA,0.189969971776009,47.9000015258789
"Wyoming",1976,161.5,9.87149810791016,NA,0.189879521727562,42.5999984741211
"Delaware",1976,153,9.92068481445312,NA,0.18853497505188,50.0999984741211
"Colorado",1976,134.199996948242,9.85891342163086,NA,0.195134416222572,44.7999992370605
"Nebraska",1976,118.099998474121,9.78797435760498,NA,0.182615965604782,46.7999992370605
"Connecticut",1976,113.400001525879,9.99322700500488,NA,0.173279613256454,57.5999984741211
"Maine",1976,144.899993896484,9.67168712615967,NA,0.176938965916634,49.9000015258789
"South Carolina",1976,136.800003051758,9.57472801208496,NA,0.20139192044735,41
"Minnesota",1976,116.699996948242,9.82493019104004,NA,0.18676894903183,52.0999984741211
"South Dakota",1976,116.699996948242,9.62366771697998,NA,0.189561188220978,45
"Utah",1976,77.9000015258789,9.64515972137451,NA,0.201980873942375,43.4000015258789
"Arkansas",1976,119.099998474121,9.55815315246582,NA,0.174689322710037,50.9000015258789
"North Carolina",1976,230.199996948242,9.63713550567627,NA,0.194318369030952,35.7999992370605
"Alabama",1976,116.199996948242,9.5919075012207,NA,0.185258120298386,50.4000015258789
"New Hampshire",1976,290.5,9.77704334259033,NA,0.180344805121422,43.9000015258789
"Montana",1976,124.900001525879,9.73079872131348,NA,0.183912932872772,45.2999992370605
"Kansas",1976,127.699996948242,9.83062553405762,NA,0.186676874756813,46.5999984741211
"Illinois",1976,134.399993896484,9.96549797058105,NA,0.179152131080627,48.4000015258789
"Kentucky",1976,230.899993896484,9.62485694885254,NA,0.187246814370155,36
"North Dakota",1976,125.400001525879,9.72550964355469,NA,0.19599162042141,45.9000015258789
"Vermont",1976,171.100006103516,9.68071365356445,NA,0.18932694196701,47.0999984741211
"Louisiana",1976,139.600006103516,9.64432907104492,NA,0.194758802652359,48.0999984741211
"Indiana",1976,166.600006103516,9.79875469207764,NA,0.185251161456108,38.7000007629395
"New Mexico",1976,102.400001525879,9.63261795043945,NA,0.192285254597664,49.5
"Rhode Island",1976,150.199996948242,9.79551696777344,NA,0.187307506799698,52.2000007629395
"Tennessee",1976,121.699996948242,9.63202953338623,NA,0.182696506381035,48.2999992370605
"Pennsylvania",1976,118.800003051758,9.84331035614014,NA,0.17362754046917,52.2999992370605
"Virginia",1976,158.100006103516,9.79957294464111,NA,0.192132964730263,37.9000015258789
"Mississippi",1976,120.900001525879,9.47799110412598,NA,0.190586522221565,46.4000015258789
"Arkansas",1977,122.599998474121,9.59092330932617,NA,0.175636410713196,52.5999984741211
"Missouri",1977,140.800003051758,9.8080415725708,NA,0.179258987307549,45.9000015258789
"Oklahoma",1977,140.399993896484,9.74036693572998,NA,0.18291874229908,47.9000015258789
"Colorado",1977,132,9.88844680786133,NA,0.195831775665283,44.7000007629395
"Indiana",1977,173,9.83331489562988,NA,0.186707049608231,40.5999984741211
"Illinois",1977,134,9.99694919586182,NA,0.181183040142059,49.4000015258789
"Vermont",1977,169.399993896484,9.6877613067627,NA,0.190918892621994,47
"West Virginia",1977,133.899993896484,9.65836429595947,NA,0.176341623067856,48.9000015258789
"Alabama",1977,117.099998474121,9.6174955368042,NA,0.186324179172516,50.0999984741211
"Delaware",1977,153.300003051758,9.93377876281738,NA,0.191064536571503,51.7000007629395
"North Carolina",1977,217,9.65697479248047,NA,0.194446697831154,36.5999984741211
"New Mexico",1977,102.400001525879,9.66996765136719,NA,0.193523228168488,51.5999984741211
"Ohio",1977,127.300003051758,9.87240219116211,NA,0.182462230324745,49.7999992370605
"Nebraska",1977,117.699996948242,9.80112648010254,NA,0.184095740318298,48.0999984741211
"Kansas",1977,127.900001525879,9.84807682037354,NA,0.187702238559723,48.0999984741211
"California",1977,126.400001525879,10.0026998519897,NA,0.186124533414841,49
"Montana",1977,127,9.7327766418457,NA,0.185266345739365,47.5999984741211
"Wyoming",1977,160.399993896484,9.92392063140869,NA,0.192409634590149,43.4000015258789
"Mississippi",1977,122.099998474121,9.51637172698975,NA,0.191829219460487,48.7999992370605
"Nevada",1977,190.800003051758,10.0006008148193,NA,0.177091255784035,49.2999992370605
"Connecticut",1977,117.300003051758,10.0280685424805,NA,0.175004750490189,58.4000015258789
"Minnesota",1977,117.199996948242,9.87597846984863,NA,0.188776418566704,53.0999984741211
"Maine",1977,145.600006103516,9.67842102050781,NA,0.178259775042534,50.9000015258789
"Rhode Island",1977,148.800003051758,9.8197078704834,NA,0.187999114394188,52.2999992370605
"South Carolina",1977,137.199996948242,9.58970165252686,NA,0.201572448015213,42.2000007629395
"Texas",1977,124.199996948242,9.8127384185791,NA,0.191311791539192,53.2999992370605
"Virginia",1977,157.699996948242,9.82806301116943,NA,0.192584857344627,38.4000015258789
"Utah",1977,78,9.67347145080566,NA,0.201964780688286,44.7000007629395
"Louisiana",1977,140,9.67907810211182,NA,0.196354404091835,48.9000015258789
"Iowa",1977,125.5,9.83932018280029,NA,0.182775661349297,49.4000015258789
"Tennessee",1977,124.599998474121,9.65599060058594,NA,0.183471947908401,49.5999984741211
"New Hampshire",1977,278.799987792969,9.8067626953125,NA,0.181946977972984,45
"Idaho",1977,125,9.72650718688965,NA,0.163923472166061,45.5999984741211
"Georgia",1977,127.900001525879,9.69333744049072,NA,0.190390706062317,49.5
"Kentucky",1977,229.399993896484,9.6726655960083,NA,0.188236266374588,36.9000015258789
"Pennsylvania",1977,120.099998474121,9.87337017059326,NA,0.175336122512817,53.2999992370605
"South Dakota",1977,115.599998474121,9.6784782409668,NA,0.191374942660332,46.4000015258789
"Wisconsin",1977,117.199996948242,9.85229778289795,NA,0.188686445355415,52.0999984741211
"North Dakota",1977,122.199996948242,9.69321823120117,NA,0.19791254401207,47.4000015258789
"Tennessee",1978,127.300003051758,9.7006721496582,NA,0.184247404336929,54.7999992370605
"Nevada",1978,187,10.0698671340942,NA,0.179310843348503,54.2999992370605
"Arkansas",1978,127.300003051758,9.6572380065918,NA,0.176583498716354,56.5
"California",1978,126.099998474121,10.0455646514893,NA,0.187262549996376,58.7000007629395
"Missouri",1978,141.800003051758,9.84476375579834,NA,0.180925562977791,49.9000015258789
"Nebraska",1978,117.400001525879,9.87945747375488,NA,0.185575500130653,53.5999984741211
"Connecticut",1978,117.5,10.0632028579712,NA,0.176729887723923,61.7000007629395
"New Mexico",1978,103.099998474121,9.7172966003418,NA,0.194761201739311,56
"Ohio",1978,131.300003051758,9.8993501663208,NA,0.183782622218132,53.9000015258789
"Pennsylvania",1978,122.300003051758,9.90281295776367,NA,0.177044719457626,57.4000015258789
"Utah",1978,79.5999984741211,9.70816993713379,NA,0.201948687434196,49.5
"Georgia",1978,130.600006103516,9.73665142059326,NA,0.190811455249786,54.7000007629395
"Alabama",1978,123,9.65407180786133,NA,0.187390223145485,55.0999984741211
"Vermont",1978,162.399993896484,9.74697780609131,NA,0.192510828375816,52.5
"North Carolina",1978,205.5,9.69771003723145,NA,0.194575026631355,41.7999992370605
"New Hampshire",1978,269.600006103516,9.85316848754883,NA,0.183549165725708,49.7000007629395
"Oklahoma",1978,143.600006103516,9.78252601623535,NA,0.183984383940697,53.0999984741211
"Colorado",1978,129.199996948242,9.93375110626221,NA,0.196529135107994,57.4000015258789
"West Virginia",1978,131.600006103516,9.68784618377686,NA,0.176877319812775,53.9000015258789
"Rhode Island",1978,146.800003051758,9.8429708480835,NA,0.188690721988678,56.2999992370605
"Virginia",1978,155.899993896484,9.86816310882568,NA,0.193036735057831,42.7999992370605
"South Carolina",1978,140.399993896484,9.62687492370605,NA,0.201752975583076,49.2000007629395
"Montana",1978,127.199996948242,9.8146505355835,NA,0.186619743704796,51.9000015258789
"North Dakota",1978,121.900001525879,9.85966777801514,NA,0.199833482503891,53.2000007629395
"Maine",1978,143.899993896484,9.69880771636963,NA,0.179580584168434,55
"Kansas",1978,127.099998474121,9.8756046295166,NA,0.188727617263794,52.5999984741211
"Idaho",1978,122.800003051758,9.76893329620361,NA,0.161895304918289,51.5
"Indiana",1978,150.899993896484,9.86523246765137,NA,0.188162922859192,50
"Wisconsin",1978,116.699996948242,9.88982009887695,NA,0.190743505954742,57.0999984741211
"Illinois",1978,136.699996948242,10.0236034393311,NA,0.18321393430233,54.5999984741211
"Mississippi",1978,124.900001525879,9.54033470153809,NA,0.193071916699409,53.5999984741211
"Iowa",1978,127.099998474121,9.91418361663818,NA,0.184765100479126,54.5999984741211
"Kentucky",1978,224.699996948242,9.70374298095703,NA,0.189225703477859,41.4000015258789
"Delaware",1978,155.5,9.94412708282471,NA,0.193594083189964,58.7000007629395
"Minnesota",1978,118.900001525879,9.91344165802002,NA,0.190783888101578,57.9000015258789
"Louisiana",1978,142.699996948242,9.73168087005615,NA,0.197950020432472,54.2000007629395
"Texas",1978,126.599998474121,9.86380672454834,NA,0.192478999495506,59.0999984741211
"South Dakota",1978,116.900001525879,9.7567081451416,NA,0.193188697099686,53.2000007629395
"Wyoming",1978,160.300003051758,10.0035333633423,NA,0.194939762353897,49.7999992370605
"Tennessee",1979,127.199996948242,9.69054222106934,NA,0.185022860765457,57.2999992370605
"Wyoming",1979,168.600006103516,10.0167360305786,NA,0.197469890117645,51.7000007629395
"Pennsylvania",1979,122.599998474121,9.89978504180908,NA,0.178753301501274,60.5999984741211
"Arkansas",1979,126.5,9.6335334777832,NA,0.177530601620674,58.4000015258789
"Missouri",1979,140.199996948242,9.84752559661865,NA,0.182592123746872,52.2000007629395
"New Hampshire",1979,254.600006103516,9.86593341827393,NA,0.185151338577271,53.2000007629395
"Idaho",1979,117.5,9.73733615875244,NA,0.159867152571678,55.4000015258789
"Kansas",1979,126.400001525879,9.9037971496582,NA,0.189752981066704,54.7999992370605
"Illinois",1979,135.300003051758,10.0136747360229,NA,0.185244843363762,56.7999992370605
"Mississippi",1979,123.900001525879,9.55296993255615,NA,0.194314613938332,56.5
"Virginia",1979,151.800003051758,9.87088680267334,NA,0.193488627672195,45.7999992370605
"Delaware",1979,150.199996948242,9.92610359191895,NA,0.196123644709587,60
"West Virginia",1979,122.099998474121,9.68386650085449,NA,0.177413016557693,62.4000015258789
"North Dakota",1979,121.300003051758,9.78269290924072,NA,0.201754406094551,55
"Louisiana",1979,140.100006103516,9.73777484893799,NA,0.199545621871948,57.0999984741211
"Indiana",1979,148.899993896484,9.85148906707764,NA,0.189618796110153,52.5
"Alabama",1979,121.400001525879,9.64918041229248,NA,0.188456282019615,56.7999992370605
"South Dakota",1979,117.400001525879,9.7528829574585,NA,0.19500245153904,54.0999984741211
"Texas",1979,126.400001525879,9.87756061553955,NA,0.19364620745182,62.2000007629395
"Ohio",1979,130.899993896484,9.8915901184082,NA,0.185103014111519,56.2999992370605
"New Mexico",1979,101,9.69999694824219,NA,0.195999175310135,57.5999984741211
"Nevada",1979,183.300003051758,10.0560741424561,NA,0.18153041601181,57.0999984741211
"Connecticut",1979,117.400001525879,10.0755081176758,NA,0.178455039858818,64.4000015258789
"Minnesota",1979,118.300003051758,9.90916061401367,NA,0.192791357636452,60.9000015258789
"Kentucky",1979,214.899993896484,9.70250988006592,NA,0.190215140581131,43.4000015258789
"North Carolina",1979,197.300003051758,9.68135166168213,NA,0.194703355431557,43.7000007629395
"Utah",1979,79.0999984741211,9.6941032409668,NA,0.201932594180107,53.7000007629395
"California",1979,121.900001525879,10.0546875,NA,0.188400581479073,60.0999984741211
"Georgia",1979,131,9.72930240631104,NA,0.191232189536095,56.5999984741211
"Nebraska",1979,116.099998474121,9.84717273712158,NA,0.18705527484417,55.4000015258789
"Oklahoma",1979,141.600006103516,9.80966663360596,NA,0.185050040483475,55.5
"Montana",1979,120.300003051758,9.77862644195557,NA,0.187973141670227,53.7000007629395
"Vermont",1979,160.899993896484,9.7476110458374,NA,0.194102764129639,54.7999992370605
"Iowa",1979,124.199996948242,9.88105297088623,NA,0.186754554510117,56.4000015258789
"Rhode Island",1979,145.800003051758,9.84394645690918,NA,0.189382314682007,58.7000007629395
"Wisconsin",1979,117.099998474121,9.89231204986572,NA,0.19280056655407,58.7000007629395
"Colorado",1979,131.5,9.94221973419189,NA,0.197226509451866,52.7999992370605
"Maine",1979,138.5,9.69419384002686,NA,0.180901408195496,54.5
"South Carolina",1979,135.699996948242,9.62320899963379,NA,0.20193350315094,50.2000007629395
"North Carolina",1980,187.800003051758,9.65659999847412,NA,0.194831684231758,47.2999992370605
"Maine",1980,141.199996948242,9.6830530166626,NA,0.182222217321396,59
"Idaho",1980,115.199996948242,9.71149635314941,NA,0.157838985323906,56.4000015258789
"Utah",1980,74.8000030517578,9.654541015625,NA,0.201916500926018,57.2000007629395
"Connecticut",1980,118,10.0747632980347,NA,0.180180177092552,67
"Rhode Island",1980,149.300003051758,9.83539867401123,NA,0.190073922276497,60
"West Virginia",1980,122.300003051758,9.65203189849854,NA,0.177948713302612,64.3000030517578
"New Hampshire",1980,247.800003051758,9.86069393157959,NA,0.186753526329994,55.2999992370605
"Virginia",1980,148.899993896484,9.86659240722656,NA,0.19394052028656,48.5
"Minnesota",1980,117.699996948242,9.87748336791992,NA,0.194798827171326,63
"California",1980,120.199996948242,10.0378408432007,NA,0.189538612961769,62.0999984741211
"Vermont",1980,161.600006103516,9.72296524047852,NA,0.195694714784622,58.9000015258789
"Colorado",1980,131,9.94361209869385,NA,0.197923868894577,54.5999984741211
"Delaware",1980,150.5,9.91374397277832,NA,0.198653191328049,62.7000007629395
"Missouri",1980,142.100006103516,9.80104732513428,NA,0.184258699417114,57.2999992370605
"South Dakota",1980,114.699996948242,9.61618614196777,NA,0.196816205978394,58.7999992370605
"Kansas",1980,127.099998474121,9.8624439239502,NA,0.190778344869614,58.2999992370605
"Nebraska",1980,116.300003051758,9.77238082885742,NA,0.188535034656525,59.5
"Texas",1980,129.699996948242,9.86857986450195,NA,0.194813415408134,63.7000007629395
"Arkansas",1980,131.800003051758,9.57380294799805,NA,0.178477689623833,61.5
"Montana",1980,122,9.74337863922119,NA,0.189326554536819,56.7000007629395
"Illinois",1980,135.199996948242,9.96217250823975,NA,0.187275752425194,60
"Wisconsin",1980,117.599998474121,9.85558414459229,NA,0.194857627153397,61.2000007629395
"North Dakota",1980,123.699996948242,9.61050891876221,NA,0.203675344586372,59.5999984741211
"Oklahoma",1980,141.600006103516,9.81143760681152,NA,0.186115697026253,62.9000015258789
"Ohio",1980,133.5,9.85091114044189,NA,0.186423406004906,58.7000007629395
"New Mexico",1980,102.699996948242,9.6777515411377,NA,0.197237148880959,62.5999984741211
"South Carolina",1980,138.300003051758,9.60118579864502,NA,0.202114030718803,52.2999992370605
"Mississippi",1980,127,9.50354290008545,NA,0.195557311177254,59.7000007629395
"Georgia",1980,134,9.70144462585449,NA,0.191652938723564,59.2999992370605
"Alabama",1980,123.199996948242,9.6121940612793,NA,0.189522340893745,60.5999984741211
"Kentucky",1980,215.300003051758,9.66135883331299,NA,0.191204592585564,46.2999992370605
"Tennessee",1980,130.399993896484,9.6576976776123,NA,0.185798302292824,60.2999992370605
"Wyoming",1980,158.100006103516,10.013955116272,NA,0.200000002980232,55.2999992370605
"Iowa",1980,124.599998474121,9.81010246276855,NA,0.188743993639946,58.7999992370605
"Pennsylvania",1980,124,9.86999797821045,NA,0.180461898446083,61.2999992370605
"Nevada",1980,177.699996948242,10.0342454910278,NA,0.183750003576279,63.0999984741211
"Louisiana",1980,143.800003051758,9.73949146270752,NA,0.201141223311424,60
"Indiana",1980,146.899993896484,9.7957763671875,NA,0.191074684262276,53.7000007629395
"Arkansas",1981,128.699996948242,9.59304141998291,NA,0.175011113286018,64.6999969482422
"Georgia",1981,131.699996948242,9.70494365692139,NA,0.187975734472275,62.5999984741211
"Alabama",1981,119.599998474121,9.60959434509277,NA,0.185842230916023,68.8000030517578
"South Dakota",1981,115.699996948242,9.66571712493896,NA,0.191009625792503,62.2999992370605
"Mississippi",1981,125.300003051758,9.51244926452637,NA,0.192040771245956,63
"Nevada",1981,171.899993896484,10.0059633255005,NA,0.178541943430901,63.2999992370605
"Utah",1981,77.5999984741211,9.640061378479,NA,0.198394998908043,62.7000007629395
"Montana",1981,121.099998474121,9.75729370117188,NA,0.183338716626167,60.4000015258789
"Idaho",1981,114.099998474121,9.68489837646484,NA,0.15638342499733,59.2000007629395
"New Mexico",1981,103,9.68082809448242,NA,0.191505610942841,63
"Delaware",1981,152.600006103516,9.90139293670654,NA,0.193546012043953,66
"Louisiana",1981,144,9.765061378479,NA,0.196343153715134,62.5999984741211
"Kentucky",1981,209.699996948242,9.66557216644287,NA,0.187253460288048,49.4000015258789
"Indiana",1981,148.5,9.7881498336792,NA,0.187078431248665,58.2999992370605
"Colorado",1981,133.800003051758,9.95727348327637,NA,0.191868707537651,58.0999984741211
"Oklahoma",1981,143.699996948242,9.84498977661133,NA,0.181768253445625,65.8000030517578
"Rhode Island",1981,151.199996948242,9.83628368377686,NA,0.186410456895828,64.5
"Maine",1981,138.899993896484,9.67944622039795,NA,0.178096577525139,62.9000015258789
"North Dakota",1981,125.699996948242,9.76184844970703,NA,0.197956874966621,62
"Illinois",1981,133,9.96501731872559,NA,0.183027103543282,63.0999984741211
"West Virginia",1981,120.5,9.62926864624023,NA,0.174669161438942,66.1999969482422
"Nebraska",1981,117,9.81427001953125,NA,0.18354794383049,60.9000015258789
"Tennessee",1981,129.100006103516,9.6552152633667,NA,0.182105228304863,63.7000007629395
"New Hampshire",1981,245.399993896484,9.86704254150391,NA,0.182374835014343,58.4000015258789
"Wyoming",1981,163.100006103516,9.99971961975098,NA,0.193551763892174,55.9000015258789
"South Carolina",1981,136.100006103516,9.60056114196777,NA,0.19768899679184,54.7000007629395
"Virginia",1981,149.899993896484,9.86719036102295,NA,0.189806133508682,51.7999992370605
"Ohio",1981,132.800003051758,9.83551692962646,NA,0.182279631495476,61.4000015258789
"Iowa",1981,132.899993896484,9.83868408203125,NA,0.18403522670269,61.4000015258789
"Pennsylvania",1981,125.199996948242,9.8664436340332,NA,0.176455587148666,64.8000030517578
"California",1981,118.599998474121,10.0286264419556,NA,0.185537055134773,66.4000015258789
"Minnesota",1981,120.800003051758,9.86799621582031,NA,0.189215153455734,65.8000030517578
"North Carolina",1981,179.300003051758,9.66178417205811,NA,0.190966531634331,50
"Texas",1981,129,9.89818859100342,NA,0.190550059080124,66.9000015258789
"Missouri",1981,140.5,9.8103666305542,NA,0.179832503199577,59.9000015258789
"Connecticut",1981,116.400001525879,10.079571723938,NA,0.176050052046776,80.0999984741211
"Kansas",1981,132,9.87717914581299,NA,0.185729414224625,59.7999992370605
"Wisconsin",1981,119.900001525879,9.83429336547852,NA,0.189779818058014,64.9000015258789
"Vermont",1981,163.800003051758,9.72743988037109,NA,0.191106632351875,61
"Minnesota",1982,119.400001525879,9.86318588256836,NA,0.183631494641304,71.6999969482422
"North Dakota",1982,126.800003051758,9.76491355895996,NA,0.192238390445709,67.8000030517578
"Kansas",1982,130.899993896484,9.88130378723145,NA,0.180680498480797,65.0999984741211
"Nebraska",1982,117.099998474121,9.79947757720947,NA,0.178560853004456,69.6999969482422
"Tennessee",1982,131.399993896484,9.6426887512207,NA,0.178412154316902,68.3000030517578
"Oklahoma",1982,147,9.85313987731934,NA,0.177420809864998,71.6999969482422
"Missouri",1982,139.699996948242,9.8026876449585,NA,0.175406292080879,64.6999969482422
"South Dakota",1982,113,9.64911270141602,NA,0.185203030705452,68
"Indiana",1982,147.699996948242,9.7577543258667,NA,0.183082163333893,65.0999984741211
"California",1982,115.400001525879,10.0125303268433,NA,0.181535497307777,72.8000030517578
"Idaho",1982,111.5,9.64525699615479,NA,0.154927849769592,67.5999984741211
"South Carolina",1982,136,9.58378982543945,NA,0.193263977766037,61.9000015258789
"North Carolina",1982,179,9.64922428131104,NA,0.187101393938065,55.5
"Pennsylvania",1982,123.300003051758,9.86276626586914,NA,0.172449290752411,69.8000030517578
"Georgia",1982,131.199996948242,9.70734405517578,NA,0.184298530220985,67.8000030517578
"Nevada",1982,165.100006103516,9.95686817169189,NA,0.173333883285522,71.5999984741211
"Texas",1982,131.199996948242,9.88720893859863,NA,0.186286717653275,73.8000030517578
"New Mexico",1982,97.5,9.67859935760498,NA,0.185774087905884,69.4000015258789
"Maine",1982,139.5,9.68356513977051,NA,0.173970937728882,69.6999969482422
"Alabama",1982,119.099998474121,9.59757995605469,NA,0.182162120938301,73.0999984741211
"West Virginia",1982,119.800003051758,9.62673759460449,NA,0.171389609575272,75.0999984741211
"Utah",1982,73.5999984741211,9.62807559967041,NA,0.194873496890068,68.0999984741211
"New Hampshire",1982,239.800003051758,9.87624549865723,NA,0.177996143698692,67
"Connecticut",1982,114.699996948242,10.090163230896,NA,0.171919927000999,85.5999984741211
"Virginia",1982,147.399993896484,9.8705530166626,NA,0.185671731829643,56.4000015258789
"Colorado",1982,130.5,9.96261692047119,NA,0.185813561081886,61.4000015258789
"Arkansas",1982,127.400001525879,9.57369995117188,NA,0.171544536948204,72.0999984741211
"Wisconsin",1982,115.599998474121,9.82129859924316,NA,0.184702008962631,75
"Kentucky",1982,210.600006103516,9.65425968170166,NA,0.183302342891693,56.2999992370605
"Rhode Island",1982,146.300003051758,9.84297466278076,NA,0.18274699151516,71.5999984741211
"Illinois",1982,130.699996948242,9.94497871398926,NA,0.178778469562531,69.5999984741211
"Wyoming",1982,157.699996948242,9.94531440734863,NA,0.187103524804115,64.3000030517578
"Ohio",1982,134,9.81544494628906,NA,0.178135856986046,68.3000030517578
"Delaware",1982,154.100006103516,9.90433692932129,NA,0.188438847661018,74.0999984741211
"Vermont",1982,162.300003051758,9.72343921661377,NA,0.186518535017967,66.8000030517578
"Montana",1982,122.400001525879,9.73567008972168,NA,0.177350878715515,65.6999969482422
"Mississippi",1982,125.800003051758,9.49824714660645,NA,0.188524231314659,69.1999969482422
"Louisiana",1982,143.899993896484,9.75312614440918,NA,0.191545069217682,70.3000030517578
"Iowa",1982,116.199996948242,9.7953052520752,NA,0.179326459765434,72.8000030517578
"Texas",1983,126.400001525879,9.88021183013916,NA,0.182023361325264,84.0999984741211
"Ohio",1983,130,9.83649826049805,NA,0.173992082476616,82.5
"Illinois",1983,127.900001525879,9.95480346679688,NA,0.174529820680618,80.8000030517578
"Nevada",1983,159.199996948242,9.96372509002686,NA,0.168125823140144,81.9000015258789
"Louisiana",1983,133.699996948242,9.74686145782471,NA,0.186746999621391,80.6999969482422
"West Virginia",1983,115.699996948242,9.61295700073242,NA,0.168110057711601,88.1999969482422
"Tennessee",1983,129,9.67234134674072,NA,0.17471906542778,79.0999984741211
"Wisconsin",1983,106.300003051758,9.83835029602051,NA,0.179624199867249,92
"South Carolina",1983,131.100006103516,9.62599086761475,NA,0.188838943839073,72.4000015258789
"Minnesota",1983,113.199996948242,9.87460613250732,NA,0.178047820925713,87.3000030517578
"Pennsylvania",1983,125.300003051758,9.8769063949585,NA,0.168442979454994,81.6999969482422
"Colorado",1983,125.300003051758,9.97803688049316,NA,0.17975839972496,73.3000030517578
"Montana",1983,113.699996948242,9.74816036224365,NA,0.171363040804863,77.1999969482422
"New Mexico",1983,96.3000030517578,9.68648338317871,NA,0.180042549967766,79.5999984741211
"Missouri",1983,134.100006103516,9.82930088043213,NA,0.170980095863342,74.8000030517578
"Maine",1983,135.399993896484,9.72402477264404,NA,0.169845312833786,80.8000030517578
"Oklahoma",1983,140,9.80484580993652,NA,0.17307336628437,83.9000015258789
"Vermont",1983,153.800003051758,9.75901699066162,NA,0.18193045258522,77
"Mississippi",1983,122.300003051758,9.50447940826416,NA,0.185007691383362,78.5999984741211
"Rhode Island",1983,135.800003051758,9.88234806060791,NA,0.17908351123333,84
"Nebraska",1983,110.800003051758,9.80298805236816,NA,0.173573762178421,83.6999969482422
"Kansas",1983,127.599998474121,9.88556575775146,NA,0.175631582736969,77
"Georgia",1983,128.600006103516,9.7557315826416,NA,0.180621325969696,78.9000015258789
"Delaware",1983,149.600006103516,9.9345760345459,NA,0.183331668376923,82
"Kentucky",1983,201.100006103516,9.64276504516602,NA,0.179351210594177,66.4000015258789
"North Dakota",1983,119.599998474121,9.79201126098633,NA,0.186519920825958,77.9000015258789
"Arkansas",1983,128,9.59305286407471,NA,0.168077945709229,82
"Wyoming",1983,141.199996948242,9.88418769836426,NA,0.180655285716057,71
"Iowa",1983,115.599998474121,9.78357219696045,NA,0.17461770772934,84
"South Dakota",1983,109.800003051758,9.65546703338623,NA,0.179396450519562,78.8000030517578
"California",1983,110.800003051758,10.0317373275757,NA,0.177533939480782,84.9000015258789
"New Hampshire",1983,232.899993896484,9.94046783447266,NA,0.173617467284203,74.6999969482422
"Alabama",1983,116.300003051758,9.62676906585693,NA,0.178482010960579,84.4000015258789
"Indiana",1983,143,9.77505779266357,NA,0.179085910320282,75.6999969482422
"North Carolina",1983,169.800003051758,9.69388675689697,NA,0.183236241340637,66
"Utah",1983,69,9.64330768585205,NA,0.191351994872093,82
"Connecticut",1983,114.099998474121,10.1200704574585,NA,0.167789816856384,95.5999984741211
"Idaho",1983,111.300003051758,9.69454383850098,NA,0.153472289443016,76.5
"Virginia",1983,144.699996948242,9.9070873260498,NA,0.181537330150604,68.8000030517578
"Indiana",1984,137.800003051758,9.82945728302002,22,0.175089657306671,85.1999969482422
"Pennsylvania",1984,115.300003051758,9.91130542755127,24.8999996185303,0.164436668157578,97.6999969482422
"West Virginia",1984,111.900001525879,9.64077854156494,19.7000007629395,0.164830505847931,97.1999969482422
"Montana",1984,110.099998474121,9.74522018432617,29.3999996185303,0.165375202894211,91.3000030517578
"Kansas",1984,121.699996948242,9.91646480560303,20.7000007629395,0.17058265209198,91
"Arkansas",1984,123.099998474121,9.65044021606445,17.8999996185303,0.164611369371414,93.5999984741211
"Vermont",1984,144.300003051758,9.8052396774292,26.2999992370605,0.177342355251312,90.5999984741211
"California",1984,104.800003051758,10.0753593444824,25,0.173532381653786,94.9000015258789
"South Carolina",1984,127,9.675048828125,22,0.184413924813271,81.3000030517578
"Mississippi",1984,116.400001525879,9.54590320587158,20.1000003814697,0.181491151452065,89
"Kentucky",1984,183.199996948242,9.69955539703369,18.5,0.175400078296661,75.4000015258789
"Tennessee",1984,125.099998474121,9.72924137115479,19.7000007629395,0.171025991439819,88.3000030517578
"New Mexico",1984,88.9000015258789,9.70786571502686,28.2999992370605,0.174311012029648,90.1999969482422
"Connecticut",1984,112.5,10.1815967559814,20.2999992370605,0.163659691810608,113.5
"New Hampshire",1984,215.100006103516,10.0068292617798,35.5999984741211,0.169238775968552,90.5
"Nevada",1984,136.600006103516,9.99421787261963,35.0999984741211,0.162917762994766,99.8000030517578
"Ohio",1984,127.099998474121,9.88409423828125,24.8999996185303,0.169848307967186,89.1999969482422
"Virginia",1984,136.800003051758,9.95570945739746,22.3999996185303,0.177402943372726,76
"Georgia",1984,126.300003051758,9.82548999786377,21.2999992370605,0.176944121718407,86.8000030517578
"Nebraska",1984,107.699996948242,9.853515625,25.3999996185303,0.168586671352386,94.8000030517578
"Colorado",1984,119.699996948242,10.0020456314087,25.7000007629395,0.173703253269196,83.4000015258789
"Minnesota",1984,110.800003051758,9.95092296600342,23.5,0.172464162111282,99.1999969482422
"Utah",1984,66.3000030517578,9.67889785766602,13.3999996185303,0.187830492854118,95.3000030517578
"Oklahoma",1984,128.100006103516,9.81332302093506,17.7999992370605,0.168725922703743,93.3000030517578
"Alabama",1984,113,9.67162132263184,18,0.174801900982857,90.8000030517578
"Missouri",1984,130,9.88151264190674,23.7000007629395,0.166553884744644,84.8000030517578
"Texas",1984,117.199996948242,9.90960311889648,29.7999992370605,0.177760004997253,93.8000030517578
"Wisconsin",1984,105.599998474121,9.88154888153076,32.9000015258789,0.174546390771866,100.800003051758
"Rhode Island",1984,136.899993896484,9.9313850402832,25.1000003814697,0.175420045852661,94.8000030517578
"North Dakota",1984,109.400001525879,9.79562664031982,24,0.180801436305046,94.4000015258789
"Louisiana",1984,128.899993896484,9.76068115234375,23.7999992370605,0.18194891512394,90.6999969482422
"Idaho",1984,103.599998474121,9.70731639862061,23.2000007629395,0.152016714215279,88.5
"Illinois",1984,124,10.0031442642212,24.6000003814697,0.170281186699867,89.5999984741211
"Maine",1984,135.5,9.7747631072998,22.1000003814697,0.165719673037529,93.6999969482422
"Delaware",1984,144,9.96228218078613,26.6000003814697,0.178224503993988,91.0999984741211
"North Carolina",1984,160.600006103516,9.7537260055542,19.7999992370605,0.179371103644371,75
"Wyoming",1984,128.899993896484,9.88435173034668,26.2999992370605,0.174207046627998,81.6999969482422
"South Dakota",1984,105.699996948242,9.72109127044678,21.7000007629395,0.173589870333672,89.8000030517578
"Iowa",1984,111.199996948242,9.83158206939697,23.8999996185303,0.169908940792084,93.3000030517578
"Kansas",1985,115.699996948242,9.93594837188721,20.1000003814697,0.165533721446991,97.5
"Minnesota",1985,113,9.96896934509277,23,0.166880488395691,101.5
"Iowa",1985,109.400001525879,9.83934497833252,22.8999996185303,0.165200173854828,99.5
"Utah",1985,66.5,9.69776725769043,13.8000001907349,0.184309005737305,104.599998474121
"Ohio",1985,126.699996948242,9.90447616577148,24.2000007629395,0.165704518556595,92.1999969482422
"North Carolina",1985,156.300003051758,9.78175735473633,19.7000007629395,0.175505951046944,78.9000015258789
"New Mexico",1985,88,9.73474979400635,28.7000007629395,0.168579488992691,97.5
"Oklahoma",1985,124.199996948242,9.81612968444824,18.1000003814697,0.164378494024277,95.0999984741211
"Tennessee",1985,128.699996948242,9.757004737854,19.7999992370605,0.167332917451859,92.5
"Illinois",1985,121.599998474121,10.0208187103271,24.2999992370605,0.166032537817955,96.6999969482422
"Idaho",1985,100.699996948242,9.715256690979,22.2999992370605,0.150561153888702,97.5999984741211
"West Virginia",1985,109.099998474121,9.6517162322998,19.7000007629395,0.161550968885422,103.199996948242
"Vermont",1985,144.5,9.84850406646729,26.6000003814697,0.172754272818565,95.5
"Alabama",1985,114.5,9.70319271087646,18.7000007629395,0.171121791005135,99
"Connecticut",1985,111,10.2129173278809,20.7999992370605,0.159529566764832,118.599998474121
"Louisiana",1985,125,9.76165962219238,23,0.177150845527649,103
"Kentucky",1985,182.399993896484,9.70363140106201,18.8999996185303,0.171448945999146,79.3000030517578
"South Carolina",1985,125.400001525879,9.6976842880249,22.1000003814697,0.179988890886307,83
"Wyoming",1985,125.699996948242,9.91065883636475,26,0.167758822441101,87.4000015258789
"Nevada",1985,146.699996948242,10.0256767272949,35.7000007629395,0.157709702849388,109.300003051758
"Delaware",1985,144.5,9.99633407592773,26.2000007629395,0.173117324709892,98.6999969482422
"North Dakota",1985,103.199996948242,9.79351329803467,23.1000003814697,0.175082966685295,100.599998474121
"Missouri",1985,129.199996948242,9.91329193115234,23.7000007629395,0.162127688527107,93.6999969482422
"California",1985,102.800003051758,10.099702835083,24,0.16953082382679,98
"Rhode Island",1985,133.399993896484,9.95523929595947,25.7000007629395,0.171756580471992,100.300003051758
"Georgia",1985,128.800003051758,9.86212730407715,21.3999996185303,0.173266917467117,90.6999969482422
"Maine",1985,127.900001525879,9.80765914916992,22.2000007629395,0.161594033241272,98.0999984741211
"Wisconsin",1985,107,9.89438629150391,32.0999984741211,0.169468581676483,106.800003051758
"Colorado",1985,112.400001525879,10.0007791519165,25.2000007629395,0.16764809191227,93.0999984741211
"Nebraska",1985,105.099998474121,9.87553119659424,24.6000003814697,0.163599580526352,95.8000030517578
"Arkansas",1985,125.800003051758,9.67552661895752,18.1000003814697,0.1611447930336,98.5
"New Hampshire",1985,201.100006103516,10.0613327026367,35.7000007629395,0.164860084652901,89.1999969482422
"Mississippi",1985,115.300003051758,9.55373668670654,20.6000003814697,0.177974611520767,96.4000015258789
"Pennsylvania",1985,115.800003051758,9.94473838806152,24.8999996185303,0.160430371761322,100.099998474121
"Virginia",1985,134.600006103516,9.98497009277344,22.3999996185303,0.173268556594849,83.5999984741211
"Montana",1985,103.599998474121,9.72940731048584,27.7999992370605,0.15938737988472,95.5
"Indiana",1985,135.300003051758,9.8443021774292,22,0.17109340429306,88.8000030517578
"Texas",1985,115.900001525879,9.92803573608398,29.1000003814697,0.173496663570404,102.099998474121
"South Dakota",1985,104.400001525879,9.7190580368042,20.8999996185303,0.167783290147781,92.3000030517578
"Missouri",1986,128.800003051758,9.94677639007568,24.2000007629395,0.15770149230957,101.900001525879
"Arkansas",1986,126,9.70593929290771,18.7000007629395,0.157678216695786,103.599998474121
"South Carolina",1986,126.599998474121,9.72972869873047,22.8999996185303,0.175563856959343,88.6999969482422
"Pennsylvania",1986,113.900001525879,9.98710823059082,25.2000007629395,0.156424060463905,104.900001525879
"Kentucky",1986,179.800003051758,9.7299165725708,19.2000007629395,0.167497828602791,85.4000015258789
"California",1986,99.6999969482422,10.1272668838501,24.7000007629395,0.165529265999794,104.400001525879
"Connecticut",1986,108.5,10.268609046936,20.6000003814697,0.155399441719055,118.5
"Rhode Island",1986,136.300003051758,10.0025653839111,26,0.168093115091324,101.800003051758
"New Hampshire",1986,195.899993896484,10.1261320114136,34.7000007629395,0.16048139333725,100
"Minnesota",1986,104.300003051758,10.005521774292,23,0.161296814680099,116.300003051758
"Utah",1986,64.4000015258789,9.71557331085205,13.6999998092651,0.18078750371933,103.5
"Kansas",1986,109.400001525879,9.96141815185547,19.8999996185303,0.160484805703163,103
"Maine",1986,119,9.87409019470215,22.3999996185303,0.157468393445015,112.699996948242
"Nevada",1986,142.600006103516,10.0637292861938,37.2000007629395,0.15250164270401,106.599998474121
"Wisconsin",1986,105.400001525879,9.93297290802002,32.7000007629395,0.1643907725811,110.800003051758
"Illinois",1986,118.199996948242,10.0552997589111,24.7000007629395,0.161783888936043,108.400001525879
"Indiana",1986,137.600006103516,9.88223171234131,22.1000003814697,0.167097136378288,93.5999984741211
"Alabama",1986,116.300003051758,9.74594974517822,19.2999992370605,0.167441681027412,103
"West Virginia",1986,112.099998474121,9.68800067901611,19.6000003814697,0.158271417021751,104.099998474121
"Montana",1986,97.8000030517578,9.77485275268555,27.3999996185303,0.153399541974068,102
"Iowa",1986,104.099998474121,9.8702335357666,23.2999992370605,0.160491406917572,104.800003051758
"Ohio",1986,126.300003051758,9.93811225891113,23.3999996185303,0.161560744047165,98.0999984741211
"Nebraska",1986,103.099998474121,9.89688110351562,24.5,0.158612504601479,104
"Idaho",1986,96.6999969482422,9.73621368408203,22.5,0.149105593562126,99.9000015258789
"Colorado",1986,109.900001525879,10.0015926361084,25.5,0.161592930555344,95.0999984741211
"Wyoming",1986,124.800003051758,9.87426662445068,24.5,0.161310583353043,97.8000030517578
"Texas",1986,113.699996948242,9.89840030670166,29,0.169233307242393,105.5
"South Dakota",1986,97,9.75373268127441,21.2000007629395,0.16197669506073,108.5
"Tennessee",1986,129,9.81432628631592,20.8999996185303,0.163639843463898,98.8000030517578
"Vermont",1986,131.199996948242,9.90777492523193,27.6000003814697,0.168166190385818,104.900001525879
"North Carolina",1986,154.399993896484,9.83036327362061,20,0.171640798449516,83.6999969482422
"Virginia",1986,135.800003051758,10.0319051742554,23.3999996185303,0.16913415491581,91.3000030517578
"Georgia",1986,129,9.91380882263184,22.1000003814697,0.169589728116989,100.099998474121
"Delaware",1986,142.399993896484,10.0320920944214,26,0.168010145425797,105.199996948242
"Oklahoma",1986,119.900001525879,9.80192184448242,18.2999992370605,0.160031050443649,104.599998474121
"North Dakota",1986,99.8000030517578,9.804612159729,23,0.169364497065544,104.199996948242
"Mississippi",1986,113.199996948242,9.57647705078125,21.5,0.174458086490631,106
"Louisiana",1986,121.199996948242,9.74059391021729,23.7000007629395,0.172352775931358,105.099998474121
"New Mexico",1986,88.1999969482422,9.73690032958984,27.8999996185303,0.162847951054573,101.199996948242
"Delaware",1987,141,10.0485706329346,25.8999996185303,0.162902981042862,111.400001525879
"Rhode Island",1987,124.400001525879,10.0275707244873,25.6000003814697,0.164429649710655,113.5
"Wisconsin",1987,106,9.94129371643066,31.5,0.159312963485718,116.300003051758
"Missouri",1987,128.699996948242,9.95327758789062,24.2000007629395,0.153275281190872,108.5
"Connecticut",1987,109,10.3092288970947,21.1000003814697,0.151269316673279,122.699996948242
"Colorado",1987,102.400001525879,9.99442672729492,24.7999992370605,0.155537784099579,108.599998474121
"Georgia",1987,129.300003051758,9.9307975769043,22.2999992370605,0.1659125238657,103.900001525879
"Ohio",1987,124.599998474121,9.9430627822876,23.8999996185303,0.157416969537735,102.199996948242
"California",1987,97.5,10.1343011856079,24.1000003814697,0.161527708172798,103.900001525879
"Indiana",1987,134,9.89704322814941,21.8999996185303,0.163100883364677,100.099998474121
"Utah",1987,67.6999969482422,9.71988582611084,13,0.177266001701355,108.599998474121
"Wyoming",1987,110.400001525879,9.83984851837158,24.5,0.154862344264984,102.699996948242
"Kansas",1987,105.199996948242,9.96282005310059,19.7000007629395,0.155435889959335,114.5
"Mississippi",1987,110,9.59951305389404,21.6000003814697,0.170941546559334,115.800003051758
"Vermont",1987,128.300003051758,9.93568801879883,27.7999992370605,0.16357809305191,113.800003051758
"Maine",1987,125,9.9113073348999,22.6000003814697,0.153342753648758,121.199996948242
"Louisiana",1987,116.5,9.71669864654541,24.2999992370605,0.167554691433907,117.800003051758
"Pennsylvania",1987,110.599998474121,10.0009279251099,25.1000003814697,0.152417749166489,110
"South Carolina",1987,126.599998474121,9.75457668304443,23.5,0.17113883793354,95.3000030517578
"North Dakota",1987,92.3000030517578,9.78993511199951,23.2999992370605,0.163646012544632,110.300003051758
"Nevada",1987,147.699996948242,10.0772800445557,37.7000007629395,0.147293582558632,114
"Texas",1987,105.800003051758,9.88912010192871,27.5,0.164969950914383,114.400001525879
"Nebraska",1987,101.300003051758,9.89998626708984,24.7999992370605,0.153625413775444,113.699996948242
"Oklahoma",1987,113.099998474121,9.77980518341064,18.2000007629395,0.155683606863022,114.400001525879
"North Carolina",1987,150.5,9.85459327697754,20,0.16777566075325,90.5999984741211
"South Dakota",1987,95.8000030517578,9.77950668334961,21.5,0.15617011487484,113.699996948242
"Iowa",1987,101.099998474121,9.88794422149658,23.1000003814697,0.155782639980316,117.099998474121
"Montana",1987,91.6999969482422,9.77811717987061,27.2000007629395,0.147411704063416,106.199996948242
"New Hampshire",1987,195.100006103516,10.1462907791138,34.7000007629395,0.156102702021599,102
"Virginia",1987,133,10.0544261932373,23.5,0.164999753236771,94.5999984741211
"Illinois",1987,109.5,10.0677547454834,25.1000003814697,0.157535254955292,116.199996948242
"Arkansas",1987,122.300003051758,9.70557403564453,19,0.154211640357971,113
"Minnesota",1987,108.800003051758,10.0237684249878,23.2000007629395,0.155713155865669,120.099998474121
"Tennessee",1987,130.600006103516,9.84234046936035,21,0.159946769475937,103.5
"Alabama",1987,114,9.76209163665771,19.3999996185303,0.16376157104969,110
"New Mexico",1987,82.3000030517578,9.72916221618652,27.7999992370605,0.157116413116455,110.199996948242
"Idaho",1987,95,9.74072265625,22,0.147650018334389,107.099998474121
"Kentucky",1987,171.199996948242,9.73972511291504,19,0.163546696305275,90.5
"West Virginia",1987,107.5,9.68308067321777,19.8999996185303,0.154991865158081,112.800003051758
"Colorado",1988,94.5999984741211,10.0188312530518,24.2000007629395,0.149482622742653,116
"Utah",1988,55,9.72915649414062,12.8000001907349,0.17374449968338,122.900001525879
"South Dakota",1988,91.9000015258789,9.76535511016846,21,0.15036353468895,124.699996948242
"Georgia",1988,124.099998474121,9.95286273956299,21.7000007629395,0.16223531961441,109.199996948242
"California",1988,90.0999984741211,10.1416625976562,23.6000003814697,0.157526150345802,117.400001525879
"Delaware",1988,137.100006103516,10.0777215957642,25.7000007629395,0.157795801758766,119.300003051758
"Connecticut",1988,104.800003051758,10.3553953170776,20.7000007629395,0.147139206528664,129.699996948242
"Arkansas",1988,121.5,9.72153186798096,18.8999996185303,0.150745049118996,119.900001525879
"Kentucky",1988,173.199996948242,9.75857925415039,19.1000003814697,0.159595564007759,94.4000015258789
"Louisiana",1988,110.900001525879,9.74410533905029,24.6000003814697,0.162756621837616,120.400001525879
"New Hampshire",1988,180.399993896484,10.172269821167,34.0999984741211,0.151724025607109,113.5
"Kansas",1988,103.199996948242,9.96970272064209,19.2999992370605,0.150386959314346,123.900001525879
"Maine",1988,125,9.94421577453613,22.8999996185303,0.149217128753662,129
"Vermont",1988,128.699996948242,9.96027088165283,27,0.158990010619164,123.699996948242
"Tennessee",1988,125.300003051758,9.8646993637085,21.5,0.156253680586815,112.099998474121
"Idaho",1988,84.5,9.76600360870361,21.1000003814697,0.146194458007812,121.900001525879
"Wisconsin",1988,102.599998474121,9.94721412658691,31,0.154235154390335,128.600006103516
"Ohio",1988,122.400001525879,9.96859455108643,23.7000007629395,0.153273195028305,108.400001525879
"Indiana",1988,134,9.9150447845459,21.8999996185303,0.159104630351067,109.300003051758
"New Mexico",1988,77.6999969482422,9.74326801300049,27.2000007629395,0.151384875178337,113.699996948242
"Illinois",1988,107.599998474121,10.0879564285278,25,0.15328660607338,124.099998474121
"North Carolina",1988,146,9.88255310058594,20.1000003814697,0.163910508155823,96
"Montana",1988,87.0999984741211,9.76514434814453,27.6000003814697,0.141423866152763,115.300003051758
"Virginia",1988,129.5,10.0784587860107,23.2999992370605,0.160865366458893,102.099998474121
"Nevada",1988,141.899993896484,10.0981855392456,39.2999992370605,0.142085522413254,129.600006103516
"Minnesota",1988,94.0999984741211,10.0166110992432,22.8999996185303,0.150129482150078,141.699996948242
"Pennsylvania",1988,107.599998474121,10.0214128494263,25.2999992370605,0.148411437869072,112.300003051758
"Nebraska",1988,92.9000015258789,9.93532466888428,24.2999992370605,0.148638322949409,123.300003051758
"Oklahoma",1988,103.599998474121,9.80146980285645,18.2999992370605,0.151336163282394,122.599998474121
"Mississippi",1988,109,9.62728595733643,21.8999996185303,0.167425006628036,122.599998474121
"Texas",1988,96.5,9.90522289276123,27.5,0.160706594586372,128
"Missouri",1988,127.400001525879,9.95825862884521,23.6000003814697,0.148849084973335,114.599998474121
"South Carolina",1988,124.400001525879,9.79257869720459,24,0.166713804006577,99.9000015258789
"Wyoming",1988,114.300003051758,9.87064743041992,23.6000003814697,0.148414105176926,112.900001525879
"Iowa",1988,100.199996948242,9.87557125091553,23,0.151073887944221,124.199996948242
"Rhode Island",1988,138,10.06529712677,25.2999992370605,0.160766169428825,121.5
"Alabama",1988,112.099998474121,9.78176975250244,19.3999996185303,0.160081461071968,114.400001525879
"North Dakota",1988,87.0999984741211,9.69209575653076,24.1000003814697,0.157927542924881,123.300003051758
"West Virginia",1988,109.099998474121,9.70830059051514,20.1000003814697,0.151712313294411,122.199996948242
"California",1989,82.4000015258789,10.14231300354,23.7000007629395,0.153524592518806,126.400001525879
"North Dakota",1989,84.0999984741211,9.78623104095459,24.5,0.152209058403969,135.899993896484
"South Carolina",1989,122.400001525879,9.79646778106689,24,0.162288784980774,111.900001525879
"Arkansas",1989,118.300003051758,9.73737049102783,19,0.147278472781181,127.699996948242
"Indiana",1989,132.5,9.9365816116333,21.5,0.155108362436295,119
"Wyoming",1989,111.400001525879,9.89247703552246,23,0.141965866088867,118.599998474121
"Missouri",1989,122.800003051758,9.97225856781006,23.6000003814697,0.144422873854637,118.900001525879
"Mississippi",1989,108.300003051758,9.64364147186279,21.6000003814697,0.163908466696739,125.800003051758
"Rhode Island",1989,120.800003051758,10.0800247192383,24.7999992370605,0.157102704048157,134.800003051758
"Alabama",1989,105.599998474121,9.80252742767334,19.3999996185303,0.156401351094246,122.300003051758
"Minnesota",1989,92.3000030517578,10.0474081039429,22.5,0.144545823335648,152.5
"Oklahoma",1989,97.5,9.81820583343506,18.3999996185303,0.146988719701767,133.399993896484
"Nevada",1989,137.899993896484,10.1298322677612,40.4000015258789,0.136877462267876,145.600006103516
"Utah",1989,57,9.74602031707764,12.6999998092651,0.170222997665405,135.600006103516
"Iowa",1989,94.4000015258789,9.91592407226562,22.7000007629395,0.146365121006966,145.100006103516
"North Carolina",1989,139.300003051758,9.88928890228271,20.2999992370605,0.160045370459557,107.599998474121
"Colorado",1989,88.8000030517578,10.0430631637573,23.8999996185303,0.143427476286888,130.800003051758
"Kentucky",1989,171.600006103516,9.78734111785889,18.2999992370605,0.155644446611404,103.800003051758
"Tennessee",1989,124.699996948242,9.87885284423828,21.1000003814697,0.152560606598854,121.5
"New Hampshire",1989,172.899993896484,10.1599092483521,33.2999992370605,0.147345334291458,125.900001525879
"Idaho",1989,78.4000015258789,9.82792663574219,21.6000003814697,0.144738882780075,133.600006103516
"Vermont",1989,120.900001525879,9.99205589294434,26,0.154401913285255,129.699996948242
"Nebraska",1989,93.8000030517578,9.94136714935303,24.1000003814697,0.143651232123375,139.300003051758
"New Mexico",1989,74.4000015258789,9.76006317138672,27.8999996185303,0.14565335214138,127.199996948242
"Wisconsin",1989,100.300003051758,9.9652624130249,30.2000007629395,0.149157345294952,138.300003051758
"Kansas",1989,96.5,9.96295261383057,19.3999996185303,0.145338028669357,136.5
"Georgia",1989,117.099998474121,9.95390892028809,21.5,0.158558115363121,122.400001525879
"Louisiana",1989,103.599998474121,9.75006580352783,24.3999996185303,0.157958537340164,130.699996948242
"Montana",1989,86.1999969482422,9.8151798248291,27.2000007629395,0.135436028242111,123
"Texas",1989,94.5,9.91910839080811,27.6000003814697,0.156443253159523,137
"Connecticut",1989,100.599998474121,10.3665237426758,19.7999992370605,0.143009081482887,142
"South Dakota",1989,87.4000015258789,9.81428146362305,21.6000003814697,0.144556939601898,130.100006103516
"Virginia",1989,122.5,10.097957611084,23.6000003814697,0.156730979681015,109.400001525879
"Illinois",1989,104.599998474121,10.1139068603516,24.3999996185303,0.149037972092628,132.699996948242
"Delaware",1989,131.699996948242,10.1036052703857,24.8999996185303,0.152688637375832,124
"Ohio",1989,118.599998474121,9.97787094116211,23.8999996185303,0.149129420518875,120.5
"West Virginia",1989,104,9.72477245330811,20.2000007629395,0.14843276143074,131.199996948242
"Pennsylvania",1989,107.099998474121,10.0474472045898,24.6000003814697,0.144405141472816,122.800003051758
"Maine",1989,122.400001525879,9.96707916259766,21.7999992370605,0.145091488957405,144.399993896484
"South Dakota",1990,88.3000030517578,9.86173629760742,23.3999996185303,0.138750359416008,138.899993896484
"Colorado",1990,87.4000015258789,10.0462512969971,24.2000007629395,0.137372314929962,149.300003051758
"Texas",1990,85.5999984741211,9.93064117431641,29,0.152179896831512,145.699996948242
"North Dakota",1990,77.0999984741211,9.84136009216309,26.6000003814697,0.146490588784218,144.300003051758
"Idaho",1990,90.0999984741211,9.83992767333984,22.8999996185303,0.143283322453499,141.300003051758
"Alabama",1990,108.599998474121,9.81429004669189,20.1000003814697,0.152721241116524,139.100006103516
"California",1990,77.8000030517578,10.141622543335,23.7999992370605,0.149523034691811,163.800003051758
"Nevada",1990,137.300003051758,10.1211938858032,40.2000007629395,0.131669402122498,173.699996948242
"New Mexico",1990,70.8000030517578,9.76591300964355,27.2000007629395,0.139921814203262,133.600006103516
"Delaware",1990,127.199996948242,10.0948038101196,25.7999992370605,0.147581458091736,140
"Mississippi",1990,101.800003051758,9.64460849761963,23.2999992370605,0.160391926765442,139.899993896484
"North Carolina",1990,133.699996948242,9.90334129333496,20.8999996185303,0.156180217862129,116.400001525879
"West Virginia",1990,104.099998474121,9.74837779998779,21.7000007629395,0.14515320956707,142.899993896484
"Oklahoma",1990,88.4000015258789,9.82814502716064,19.7000007629395,0.14264127612114,146.100006103516
"Ohio",1990,115.5,9.97772598266602,23.8999996185303,0.144985646009445,135.399993896484
"Arkansas",1990,113.099998474121,9.7363109588623,19.8999996185303,0.143811896443367,141.199996948242
"Pennsylvania",1990,101.300003051758,10.0514707565308,25.7999992370605,0.1403988301754,133.699996948242
"Illinois",1990,94.0999984741211,10.1167488098145,25.7000007629395,0.144789323210716,147.300003051758
"Wyoming",1990,96.9000015258789,9.93931293487549,25.1000003814697,0.135517627000809,129.5
"Iowa",1990,95.4000015258789,9.92780590057373,23.6000003814697,0.14165635406971,149.600006103516
"Nebraska",1990,89.9000015258789,9.96817111968994,25.2000007629395,0.13866414129734,143.399993896484
"Tennessee",1990,121.800003051758,9.87950325012207,21.8999996185303,0.148867532610893,135
"Maine",1990,117.5,9.94972896575928,22.1000003814697,0.140965849161148,160.100006103516
"Kentucky",1990,182.5,9.80460071563721,20.1000003814697,0.151693314313889,115.599998474121
"South Carolina",1990,118.599998474121,9.82763862609863,25.6000003814697,0.15786375105381,125.199996948242
"Kansas",1990,94.3000030517578,9.98366641998291,19.7000007629395,0.140289112925529,145.800003051758
"Virginia",1990,118.900001525879,10.0865287780762,24,0.152596578001976,128.600006103516
"Connecticut",1990,91.5,10.3493022918701,19.7999992370605,0.138878956437111,171.199996948242
"Indiana",1990,128.300003051758,9.93514156341553,22.3999996185303,0.151112109422684,130.800003051758
"New Hampshire",1990,152.399993896484,10.1227807998657,32.9000015258789,0.142966642975807,135.899993896484
"Utah",1990,53.4000015258789,9.75515937805176,12.6999998092651,0.16670149564743,151.899993896484
"Vermont",1990,124.300003051758,9.97293281555176,26.1000003814697,0.149813830852509,143.699996948242
"Minnesota",1990,90.6999969482422,10.0463953018188,23.2000007629395,0.138962149620056,162.300003051758
"Louisiana",1990,101.5,9.770263671875,26.3999996185303,0.153160467743874,143.399993896484
"Montana",1990,84.6999969482422,9.80226993560791,27.7999992370605,0.129448190331459,140.399993896484
"Wisconsin",1990,94,9.96933650970459,30.5,0.14407953619957,151.100006103516
"Rhode Island",1990,101.400001525879,10.0599155426025,24,0.153439238667488,150.899993896484
"Missouri",1990,119.099998474121,9.97040462493896,24.2999992370605,0.1399966776371,129.100006103516
"Georgia",1990,113.800003051758,9.95329761505127,22.2999992370605,0.154880911111832,132.300003051758
"Idaho",1991,85.4000015258789,9.8350944519043,22.2000007629395,NA,144.399993896484
"Maine",1991,116.099998474121,9.92443466186523,21.5,NA,165.800003051758
"North Dakota",1991,85.1999969482422,9.81937694549561,26.1000003814697,NA,159.800003051758
"Alabama",1991,107.900001525879,9.81925964355469,20.1000003814697,NA,144.399993896484
"South Carolina",1991,121.5,9.81062507629395,23.7999992370605,NA,129
"Montana",1991,82.9000015258789,9.83213043212891,28,NA,143.600006103516
"Nebraska",1991,92.4000015258789,9.96508121490479,24.6000003814697,NA,152.199996948242
"Arkansas",1991,116.800003051758,9.74306774139404,19.8999996185303,NA,146.5
"New Mexico",1991,69.9000015258789,9.76803779602051,27.1000003814697,NA,146.899993896484
"Pennsylvania",1991,102.5,10.0493631362915,24.6000003814697,NA,144.100006103516
"Oklahoma",1991,87.8000030517578,9.82268333435059,19.7000007629395,NA,149.100006103516
"Wyoming",1991,109.099998474121,9.97840785980225,24.7000007629395,NA,136
"Louisiana",1991,107.199996948242,9.78442287445068,26.1000003814697,NA,149.600006103516
"Illinois",1991,96.0999984741211,10.0982389450073,24.3999996185303,NA,154
"Ohio",1991,113.199996948242,9.96232986450195,23.6000003814697,NA,139.800003051758
"Kansas",1991,91.8000030517578,9.97641754150391,20,NA,152.699996948242
"South Dakota",1991,91.8000030517578,9.8698616027832,23.5,NA,150.300003051758
"Mississippi",1991,105.599998474121,9.65297317504883,22.8999996185303,NA,142.699996948242
"New Hampshire",1991,144.800003051758,10.1143102645874,32.9000015258789,NA,153.899993896484
"Nevada",1991,115.5,10.1055736541748,37.7000007629395,NA,186.300003051758
"Georgia",1991,109.599998474121,9.94186496734619,21.2000007629395,NA,138.199996948242
"North Carolina",1991,132.699996948242,9.89385318756104,20.2000007629395,NA,126.599998474121
"Minnesota",1991,86.1999969482422,10.0313940048218,22.7000007629395,NA,173.899993896484
"California",1991,68.6999969482422,10.1107139587402,22.2999992370605,NA,186.800003051758
"Tennessee",1991,120.599998474121,9.8746862411499,21.3999996185303,NA,137.399993896484
"Wisconsin",1991,95.5,9.96052074432373,29,NA,158.600006103516
"Kentucky",1991,170.399993896484,9.80898094177246,19.3999996185303,NA,120.5
"Rhode Island",1991,103.599998474121,10.0395069122314,24.2999992370605,NA,170.300003051758
"West Virginia",1991,100.099998474121,9.75750827789307,21.5,NA,144.100006103516
"Delaware",1991,118.800003051758,10.0830640792847,24.8999996185303,NA,143.199996948242
"Vermont",1991,120.900001525879,9.9512825012207,25,NA,150.100006103516
"Colorado",1991,90.1999969482422,10.0547609329224,23.5,NA,152.600006103516
"Indiana",1991,127.199996948242,9.92108249664307,21.6000003814697,NA,135.800003051758
"Virginia",1991,109.099998474121,10.0713777542114,23,NA,136.5
"Utah",1991,53.5,9.76218414306641,13.1999998092651,NA,167.100006103516
"Texas",1991,79.4000015258789,9.93066692352295,27.7000007629395,NA,173.600006103516
"Connecticut",1991,86.6999969482422,10.3241367340088,18.7000007629395,NA,175.600006103516
"Missouri",1991,119.900001525879,9.9682035446167,23.8999996185303,NA,132.5
"Iowa",1991,97.0999984741211,9.91110897064209,23.5,NA,155.399993896484
"Maine",1992,114.5,9.94213199615479,20.7999992370605,NA,187.699996948242
"California",1992,67.5,10.1149387359619,21.2999992370605,NA,201.899993896484
"New Mexico",1992,71.4000015258789,9.78427886962891,26.7000007629395,NA,165.399993896484
"Arkansas",1992,126,9.78862857818604,20,NA,177.300003051758
"Texas",1992,77.1999969482422,9.9572639465332,28.5,NA,186
"Nevada",1992,110,10.1270952224731,36.4000015258789,NA,193.800003051758
"Nebraska",1992,90.5999984741211,9.99833011627197,24.2000007629395,NA,169.5
"South Carolina",1992,112.800003051758,9.82544326782227,23.7999992370605,NA,151.899993896484
"South Dakota",1992,93,9.89607524871826,23.6000003814697,NA,163
"Rhode Island",1992,100.099998474121,10.0497026443481,22.7999992370605,NA,190
"North Carolina",1992,128.899993896484,9.92310428619385,20.7000007629395,NA,145
"Utah",1992,55,9.78338718414307,13,NA,170.100006103516
"New Hampshire",1992,143.699996948242,10.1209697723389,32.2000007629395,NA,164.399993896484
"Vermont",1992,126.5,9.97677230834961,23.8999996185303,NA,168
"Delaware",1992,120,10.0914640426636,25.2000007629395,NA,174.699996948242
"Ohio",1992,112.300003051758,9.98268890380859,23,NA,159.600006103516
"Tennessee",1992,121,9.91144371032715,21.7000007629395,NA,163.899993896484
"Minnesota",1992,83.8000030517578,10.0633459091187,22,NA,197.699996948242
"Illinois",1992,94.8000030517578,10.1232872009277,23.7999992370605,NA,179.800003051758
"West Virginia",1992,97.9000015258789,9.78476524353027,21,NA,158.199996948242
"Kentucky",1992,167.600006103516,9.84168910980225,19,NA,135.800003051758
"Indiana",1992,128.199996948242,9.95379734039307,20.7000007629395,NA,153.5
"Missouri",1992,122.300003051758,9.98479843139648,23.7000007629395,NA,153.100006103516
"Kansas",1992,90,9.99826717376709,19.2000007629395,NA,174.199996948242
"Mississippi",1992,103.900001525879,9.68497753143311,23.5,NA,160.800003051758
"Wisconsin",1992,96.1999969482422,9.99265956878662,28.1000003814697,NA,176.5
"Connecticut",1992,83.5,10.3438425064087,18.2999992370605,NA,193.5
"Pennsylvania",1992,96.1999969482422,10.0676298141479,23.5,NA,176.199996948242
"Virginia",1992,108.199996948242,10.0806512832642,22.5,NA,157.899993896484
"Idaho",1992,85.0999984741211,9.85614967346191,22.6000003814697,NA,167.199996948242
"Georgia",1992,109.199996948242,9.95856475830078,21.6000003814697,NA,159.5
"Alabama",1992,109.099998474121,9.84528636932373,20.3999996185303,NA,172.199996948242
"North Dakota",1992,74.3000030517578,9.882981300354,25.3999996185303,NA,168.300003051758
"Louisiana",1992,108.5,9.80556678771973,26.7000007629395,NA,178.100006103516
"Oklahoma",1992,86.3000030517578,9.84419059753418,19.8999996185303,NA,170.600006103516
"Colorado",1992,88.3000030517578,10.0663394927979,23.7000007629395,NA,157.5
"Iowa",1992,95.1999969482422,9.94248104095459,23.2999992370605,NA,178.5
"Montana",1992,86.5999984741211,9.83870792388916,27.7000007629395,NA,163.5
"Wyoming",1992,110.800003051758,9.97932910919189,24.7000007629395,NA,155.100006103516
"South Carolina",1993,115.199996948242,9.83469295501709,24.2000007629395,NA,164.5
"Maine",1993,108.5,9.94565486907959,20.6000003814697,NA,192.600006103516
"Idaho",1993,86.6999969482422,9.87736320495605,21.7999992370605,NA,171.199996948242
"Oklahoma",1993,86.1999969482422,9.84817123413086,20,NA,182.399993896484
"Wyoming",1993,108.400001525879,9.9951229095459,24.2999992370605,NA,166.899993896484
"Montana",1993,86,9.87049770355225,26.2000007629395,NA,179.399993896484
"North Dakota",1993,83,9.85310459136963,25.6000003814697,NA,177.600006103516
"Nebraska",1993,91.0999984741211,9.99641513824463,24.2999992370605,NA,177.199996948242
"Mississippi",1993,105.400001525879,9.70104503631592,23.8999996185303,NA,177.800003051758
"Delaware",1993,123.800003051758,10.0920829772949,26.2000007629395,NA,187.899993896484
"Louisiana",1993,106.199996948242,9.82153606414795,26.5,NA,180.5
"Pennsylvania",1993,94.6999969482422,10.0687417984009,23.7000007629395,NA,183.800003051758
"North Carolina",1993,129.699996948242,9.94066333770752,20.8999996185303,NA,153.5
"New Mexico",1993,69,9.80623626708984,26.3999996185303,NA,172.199996948242
"Virginia",1993,105.400001525879,10.0827913284302,22.2000007629395,NA,165.699996948242
"Tennessee",1993,120.800003051758,9.92588901519775,21.6000003814697,NA,170.199996948242
"Texas",1993,81.3000030517578,9.96424674987793,28.1000003814697,NA,204.600006103516
"Ohio",1993,108.900001525879,9.98972129821777,23,NA,162.5
"Rhode Island",1993,94.0999984741211,10.0669450759888,22.2999992370605,NA,197.899993896484
"Arkansas",1993,113.800003051758,9.78514194488525,19.7000007629395,NA,179.899993896484
"Colorado",1993,88.5999984741211,10.0796689987183,23.5,NA,168.199996948242
"Indiana",1993,126.800003051758,9.96563339233398,20.5,NA,157.5
"California",1993,63.4000015258789,10.0984973907471,20.7999992370605,NA,205.100006103516
"Kansas",1993,89.9000015258789,10.0020694732666,19.3999996185303,NA,174.199996948242
"South Dakota",1993,91.5999984741211,9.90238571166992,23.5,NA,180.300003051758
"Utah",1993,56.2000007629395,9.79371738433838,21.8999996185303,NA,180.100006103516
"Kentucky",1993,167.600006103516,9.8432502746582,19.2999992370605,NA,145.399993896484
"Minnesota",1993,81.5999984741211,10.0581836700439,21.8999996185303,NA,215.600006103516
"Nevada",1993,108.099998474121,10.1371250152588,35.0999984741211,NA,196.800003051758
"Connecticut",1993,79.0999984741211,10.3435440063477,17.8999996185303,NA,202.300003051758
"West Virginia",1993,111,9.79465103149414,21.6000003814697,NA,166.199996948242
"New Hampshire",1993,148.899993896484,10.1117553710938,32.4000015258789,NA,181.100006103516
"Iowa",1993,92.5,9.92098331451416,23,NA,189.699996948242
"Wisconsin",1993,91.1999969482422,9.99953269958496,28.2999992370605,NA,195.5
"Vermont",1993,117.199996948242,9.97968673706055,23.7000007629395,NA,173.800003051758
"Missouri",1993,121.599998474121,9.98617649078369,23.6000003814697,NA,157.600006103516
"Georgia",1993,109.199996948242,9.96787261962891,21.7000007629395,NA,167.199996948242
"Illinois",1993,94.5999984741211,10.1278343200684,23.5,NA,187.5
"Alabama",1993,108.5,9.85216045379639,20.2999992370605,NA,176.199996948242
"Tennessee",1994,118.800003051758,9.96068954467773,21.5,NA,150.300003051758
"Indiana",1994,128.199996948242,10.0013475418091,20.6000003814697,NA,146.600006103516
"Idaho",1994,93,9.90307903289795,21.3999996185303,NA,150.5
"Illinois",1994,85.6999969482422,10.1541919708252,23.6000003814697,NA,182.100006103516
"Pennsylvania",1994,95.4000015258789,10.0923366546631,23.3999996185303,NA,158.100006103516
"Louisiana",1994,105.300003051758,9.86099338531494,27.1000003814697,NA,157.399993896484
"Arkansas",1994,108.800003051758,9.81363105773926,19.7000007629395,NA,168.100006103516
"North Dakota",1994,81,9.91648578643799,25.7999992370605,NA,180.100006103516
"Iowa",1994,93.4000015258789,9.99686717987061,23.2999992370605,NA,171.399993896484
"Utah",1994,55.7999992370605,9.83662891387939,12.8999996185303,NA,160.399993896484
"Minnesota",1994,83.4000015258789,10.0950231552124,22.5,NA,196.100006103516
"South Dakota",1994,94.8000030517578,9.97207164764404,24.2999992370605,NA,154.399993896484
"Colorado",1994,89.0999984741211,10.0974636077881,23.1000003814697,NA,153.199996948242
"Maine",1994,101.599998474121,9.96264934539795,20.2999992370605,NA,178.300003051758
"Wisconsin",1994,91.8000030517578,10.0316820144653,28.2999992370605,NA,178.600006103516
"Nebraska",1994,85.9000015258789,10.029956817627,24.7000007629395,NA,169.600006103516
"Kansas",1994,89.0999984741211,10.0265789031982,19.5,NA,159.600006103516
"Ohio",1994,108.599998474121,10.0314922332764,23,NA,151.199996948242
"Rhode Island",1994,91.9000015258789,10.0802240371704,22.6000003814697,NA,168.899993896484
"Alabama",1994,107.099998474121,9.87933444976807,21,NA,154.600006103516
"Virginia",1994,106.199996948242,10.1062784194946,21.7000007629395,NA,156.5
"West Virginia",1994,104.199996948242,9.83010578155518,21.5,NA,150.100006103516
"Nevada",1994,105.199996948242,10.1623945236206,35.0999984741211,NA,190.300003051758
"California",1994,58.5999984741211,10.0995082855225,20.1000003814697,NA,190.300003051758
"Missouri",1994,119.400001525879,10.0163564682007,24.2000007629395,NA,146.800003051758
"Delaware",1994,126.099998474121,10.1312465667725,25.8999996185303,NA,152.5
"New Mexico",1994,68.1999969482422,9.82747173309326,25.3999996185303,NA,158.399993896484
"North Carolina",1994,112.699996948242,9.96693229675293,20.7999992370605,NA,135.899993896484
"Montana",1994,88.1999969482422,9.87189960479736,26.6000003814697,NA,151.300003051758
"Georgia",1994,107.800003051758,9.99823951721191,21.3999996185303,NA,147.800003051758
"Vermont",1994,120.300003051758,9.99393844604492,23.2999992370605,NA,159.600006103516
"South Carolina",1994,112.199996948242,9.86761379241943,24.7000007629395,NA,139.100006103516
"Mississippi",1994,106,9.75193881988525,24.5,NA,156.899993896484
"Wyoming",1994,111.199996948242,10.0038070678711,25,NA,147.399993896484
"Kentucky",1994,170.100006103516,9.86839962005615,19.6000003814697,NA,132.800003051758
"Oklahoma",1994,104.800003051758,9.86118698120117,20.3999996185303,NA,163.399993896484
"Connecticut",1994,76.5999984741211,10.3612985610962,17.8999996185303,NA,205.600006103516
"Texas",1994,78.8000030517578,9.97407627105713,28.2999992370605,NA,177.699996948242
"New Hampshire",1994,153.800003051758,10.1564655303955,31,NA,157.800003051758
"Utah",1995,52,9.87234497070312,12.8000001907349,NA,168.800003051758
"Kentucky",1995,175.300003051758,9.90347576141357,18.8999996185303,NA,134.800003051758
"Minnesota",1995,84.0999984741211,10.1487846374512,22.1000003814697,NA,202.199996948242
"Wisconsin",1995,93.5,10.071120262146,28,NA,188
"Missouri",1995,124,10.0539083480835,23.5,NA,150.300003051758
"Montana",1995,90.5,9.89127922058105,26.5,NA,155.399993896484
"Iowa",1995,93,10.0018491744995,22.7000007629395,NA,179
"Wyoming",1995,115,10.0094909667969,23.6000003814697,NA,153
"Connecticut",1995,79.3000030517578,10.4510021209717,17.6000003814697,NA,205.399993896484
"Louisiana",1995,105.699996948242,9.91052722930908,26.1000003814697,NA,155.800003051758
"Vermont",1995,123.199996948242,10.0417203903198,22.7999992370605,NA,160.100006103516
"Virginia",1995,106.699996948242,10.1562442779541,20.7000007629395,NA,157.5
"Arkansas",1995,113,9.86445999145508,19.5,NA,167.300003051758
"Indiana",1995,135.399993896484,10.0437107086182,20.1000003814697,NA,146.300003051758
"California",1995,56.4000015258789,10.1559162139893,19.7000007629395,NA,195.100006103516
"North Dakota",1995,80.5999984741211,9.884033203125,25.5,NA,179.5
"Delaware",1995,127.199996948242,10.2296533584595,24.6000003814697,NA,160.699996948242
"Maine",1995,102.300003051758,9.96905612945557,21.1000003814697,NA,184.899993896484
"North Carolina",1995,124.900001525879,10.0218076705933,20.5,NA,142.300003051758
"Texas",1995,75.1999969482422,10.0318393707275,27.1000003814697,NA,185
"New Hampshire",1995,158.5,10.2132205963135,31,NA,163.899993896484
"New Mexico",1995,67,9.87193870544434,27.3999996185303,NA,163.5
"Idaho",1995,78.1999969482422,9.91967868804932,20.1000003814697,NA,163.5
"Oklahoma",1995,109.5,9.89837551116943,20,NA,161.100006103516
"Nebraska",1995,88.5,10.0317764282227,24.1000003814697,NA,170.699996948242
"Nevada",1995,100.900001525879,10.1808090209961,34.2999992370605,NA,190.399993896484
"South Dakota",1995,98.5999984741211,9.92432498931885,23.7000007629395,NA,162.100006103516
"Tennessee",1995,125.400001525879,10.0262594223022,21.3999996185303,NA,153
"Mississippi",1995,107.5,9.78532886505127,24,NA,153.899993896484
"Ohio",1995,111.699996948242,10.0805139541626,22.7999992370605,NA,155.600006103516
"Georgia",1995,100.300003051758,10.055438041687,21.5,NA,153.800003051758
"South Carolina",1995,109.199996948242,9.90987300872803,24.8999996185303,NA,140
"Pennsylvania",1995,95.4000015258789,10.1307191848755,22.3999996185303,NA,161.699996948242
"West Virginia",1995,115.199996948242,9.83426952362061,20.8999996185303,NA,156.800003051758
"Alabama",1995,102.599998474121,9.92440414428711,20.6000003814697,NA,155.100006103516
"Rhode Island",1995,90.8000030517578,10.1350317001343,22.2000007629395,NA,209.600006103516
"Colorado",1995,85.4000015258789,10.1663503646851,24.3999996185303,NA,164.199996948242
"Kansas",1995,90.0999984741211,10.0449542999268,19.1000003814697,NA,165.699996948242
"Illinois",1995,84.3000030517578,10.2003545761108,23.2000007629395,NA,185.199996948242
"New Mexico",1996,65.6999969482422,9.87876415252686,27.2000007629395,NA,170.800003051758
"Arkansas",1996,110.699996948242,9.88523387908936,20.1000003814697,NA,167.100006103516
"Idaho",1996,73.5999984741211,9.93363380432129,20.6000003814697,NA,176.5
"Iowa",1996,94,10.0490055084229,23.1000003814697,NA,183.800003051758
"Minnesota",1996,81.6999969482422,10.1889457702637,22.3999996185303,NA,208.600006103516
"California",1996,54.5,10.1786365509033,19.1000003814697,NA,197.899993896484
"New Hampshire",1996,158,10.2289543151855,31.1000003814697,NA,168.600006103516
"Delaware",1996,128.300003051758,10.2623929977417,24.6000003814697,NA,169.100006103516
"Vermont",1996,102.5,10.0610074996948,23.2999992370605,NA,196.399993896484
"Colorado",1996,83.0999984741211,10.1914367675781,24.7999992370605,NA,169.600006103516
"Tennessee",1996,119.199996948242,10.034496307373,21.5,NA,155.899993896484
"Louisiana",1996,106.800003051758,9.92366409301758,26.5,NA,165.300003051758
"Wyoming",1996,110.300003051758,10.0167684555054,24.6000003814697,NA,162.5
"Pennsylvania",1996,93.3000030517578,10.1559467315674,22.3999996185303,NA,169.399993896484
"West Virginia",1996,112.699996948242,9.84518623352051,21,NA,157.300003051758
"Georgia",1996,102.699996948242,10.0797710418701,22,NA,156.100006103516
"Mississippi",1996,106.900001525879,9.80886840820312,24.2999992370605,NA,161.199996948242
"North Dakota",1996,80.8000030517578,9.96063613891602,26.6000003814697,NA,182.699996948242
"Illinois",1996,81.8000030517578,10.2242441177368,22.8999996185303,NA,188.699996948242
"Missouri",1996,124.099998474121,10.0767526626587,23.6000003814697,NA,159.800003051758
"Wisconsin",1996,92.0999984741211,10.0900011062622,27.6000003814697,NA,200.5
"Connecticut",1996,76,10.474494934082,17.2000007629395,NA,206.300003051758
"Utah",1996,54,9.90476608276367,13.1999998092651,NA,174.899993896484
"Maine",1996,100,9.98724460601807,21.2999992370605,NA,186.899993896484
"Ohio",1996,107.599998474121,10.0972576141357,23.2999992370605,NA,159.699996948242
"Montana",1996,87.3000030517578,9.90176010131836,26.7000007629395,NA,156.800003051758
"Oklahoma",1996,110.800003051758,9.9188060760498,19.8999996185303,NA,162.699996948242
"North Carolina",1996,129.699996948242,10.0451354980469,21.1000003814697,NA,145.600006103516
"Kansas",1996,88.6999969482422,10.0764055252075,18.8999996185303,NA,167.699996948242
"Alabama",1996,101.400001525879,9.94002723693848,21,NA,158.300003051758
"Virginia",1996,104.599998474121,10.1718311309814,20.6000003814697,NA,159.600006103516
"Kentucky",1996,179,9.92748737335205,19.1000003814697,NA,139.800003051758
"Nebraska",1996,86.1999969482422,10.0780572891235,24.3999996185303,NA,175.5
"South Dakota",1996,92.3000030517578,9.98790836334229,24.2999992370605,NA,171.199996948242
"Nevada",1996,99,10.2067766189575,35.2000007629395,NA,195
"Texas",1996,74.5999984741211,10.0528182983398,27.1000003814697,NA,188.399993896484
"South Carolina",1996,102.900001525879,9.92665386199951,25.3999996185303,NA,149.5
"Indiana",1996,135.100006103516,10.060887336731,20.2999992370605,NA,147.800003051758
"Rhode Island",1996,87.5,10.1455249786377,21.7000007629395,NA,214.899993896484
"Illinois",1997,79.5999984741211,10.2365856170654,22.8999996185303,NA,198.699996948242
"Ohio",1997,108.599998474121,10.0931797027588,23,NA,166.800003051758
"North Carolina",1997,125.599998474121,10.0512924194336,21.2999992370605,NA,152
"Utah",1997,57,9.9155797958374,13,NA,186.199996948242
"Vermont",1997,97.6999969482422,10.0433969497681,2.5,NA,201.899993896484
"Kansas",1997,89.1999969482422,10.0871410369873,19.7000007629395,NA,171.300003051758
"California",1997,53.7999992370605,10.1751899719238,19.5,NA,200.300003051758
"New Mexico",1997,61.7999992370605,9.86425971984863,27,NA,176
"Indiana",1997,135.300003051758,10.0521144866943,20.2999992370605,NA,156.300003051758
"North Dakota",1997,77.5,9.90854454040527,26.3999996185303,NA,194.100006103516
"Minnesota",1997,84.0999984741211,10.1754417419434,22.2000007629395,NA,216.800003051758
"Louisiana",1997,105.300003051758,9.92650890350342,26.7000007629395,NA,166.899993896484
"Maine",1997,101.099998474121,9.99582862854004,21,NA,190.199996948242
"South Carolina",1997,124.5,9.93601131439209,25.6000003814697,NA,153.899993896484
"Nevada",1997,95.5999984741211,10.1864624023438,34.4000015258789,NA,198.5
"Wisconsin",1997,91.9000015258789,10.0938444137573,28.6000003814697,NA,200.699996948242
"Tennessee",1997,118.900001525879,10.030779838562,21.2999992370605,NA,161.100006103516
"Iowa",1997,93.9000015258789,10.0492830276489,23.2999992370605,NA,189.300003051758
"Virginia",1997,108,10.1705646514893,20.5,NA,159.600006103516
"Colorado",1997,81.3000030517578,10.203896522522,24,NA,174.399993896484
"Mississippi",1997,106.300003051758,9.803786277771,24.3999996185303,NA,168.600006103516
"Pennsylvania",1997,92.9000015258789,10.1523380279541,22.1000003814697,NA,176.5
"Nebraska",1997,85.5,10.0697641372681,24.3999996185303,NA,184.800003051758
"Texas",1997,72.5999984741211,10.0707979202271,27,NA,189.800003051758
"New Hampshire",1997,174.399993896484,10.230845451355,31.2999992370605,NA,176.600006103516
"Kentucky",1997,186.800003051758,9.93217849731445,19.2999992370605,NA,145.600006103516
"South Dakota",1997,88.8000030517578,9.95556259155273,24.1000003814697,NA,181.699996948242
"Idaho",1997,75,9.92195224761963,20.1000003814697,NA,184.399993896484
"Montana",1997,88.9000015258789,9.88604354858398,27,NA,164.899993896484
"Wyoming",1997,108.800003051758,10.0256128311157,24.6000003814697,NA,164.100006103516
"Oklahoma",1997,111.800003051758,9.91999244689941,20.1000003814697,NA,172
"Arkansas",1997,108.699996948242,9.88310718536377,19.7999992370605,NA,181.300003051758
"Georgia",1997,100.599998474121,10.0814075469971,21.6000003814697,NA,158.899993896484
"Alabama",1997,104.900001525879,9.93727016448975,20.7999992370605,NA,167.399993896484
"West Virginia",1997,114.5,9.83712673187256,21,NA,160.899993896484
"Connecticut",1997,75.9000015258789,10.4866170883179,17.5,NA,208.5
"Rhode Island",1997,90,10.1532249450684,22.8999996185303,NA,217
"Delaware",1997,124.099998474121,10.2616777420044,24.8999996185303,NA,171.899993896484
"Missouri",1997,120.599998474121,10.0714130401611,23.5,NA,163.399993896484
"West Virginia",1998,114.599998474121,NA,NA,NA,171.100006103516
"Maine",1998,94.5,NA,NA,NA,219.600006103516
"Nevada",1998,102.400001525879,NA,NA,NA,200.600006103516
"Delaware",1998,132.800003051758,NA,NA,NA,179.199996948242
"Mississippi",1998,107,NA,NA,NA,175.800003051758
"North Carolina",1998,126,NA,NA,NA,167.600006103516
"Virginia",1998,105.599998474121,NA,NA,NA,162.199996948242
"Connecticut",1998,75.5,NA,NA,NA,217.899993896484
"Ohio",1998,106.400001525879,NA,NA,NA,172.899993896484
"South Dakota",1998,88.3000030517578,NA,NA,NA,192.800003051758
"New Mexico",1998,62.5999984741211,NA,NA,NA,183.800003051758
"Iowa",1998,94,NA,NA,NA,193.800003051758
"Indiana",1998,135.899993896484,NA,NA,NA,166.800003051758
"South Carolina",1998,126.900001525879,NA,NA,NA,165.300003051758
"Illinois",1998,80.3000030517578,NA,NA,NA,202.300003051758
"Pennsylvania",1998,92.0999984741211,NA,NA,NA,190.899993896484
"Nebraska",1998,83.0999984741211,NA,NA,NA,194.600006103516
"Minnesota",1998,83.1999969482422,NA,NA,NA,220.199996948242
"Tennessee",1998,119.699996948242,NA,NA,NA,167.699996948242
"Vermont",1998,97,NA,NA,NA,213.899993896484
"Idaho",1998,78.9000015258789,NA,NA,NA,187.100006103516
"Montana",1998,89.0999984741211,NA,NA,NA,175.399993896484
"California",1998,52.2999992370605,NA,NA,NA,207.800003051758
"Colorado",1998,81.1999969482422,NA,NA,NA,185.800003051758
"Texas",1998,73.1999969482422,NA,NA,NA,201.800003051758
"Wisconsin",1998,88.6999969482422,NA,NA,NA,210.800003051758
"Louisiana",1998,103.199996948242,NA,NA,NA,185.899993896484
"North Dakota",1998,79.0999984741211,NA,NA,NA,205.199996948242
"Kansas",1998,87.5999984741211,NA,NA,NA,184.300003051758
"Alabama",1998,106.199996948242,NA,NA,NA,180.5
"New Hampshire",1998,173.800003051758,NA,NA,NA,197
"Utah",1998,42.2999992370605,NA,NA,NA,222.699996948242
"Georgia",1998,100.5,NA,NA,NA,168.699996948242
"Kentucky",1998,171.300003051758,NA,NA,NA,155.699996948242
"Wyoming",1998,102.900001525879,NA,NA,NA,168.800003051758
"Arkansas",1998,109.5,NA,NA,NA,187.300003051758
"Rhode Island",1998,88.6999969482422,NA,NA,NA,232.199996948242
"Oklahoma",1998,112.199996948242,NA,NA,NA,183.600006103516
"Missouri",1998,120.099998474121,NA,NA,NA,173.800003051758
"Vermont",1999,94.0999984741211,NA,NA,NA,233.699996948242
"West Virginia",1999,112.400001525879,NA,NA,NA,192.399993896484
"Iowa",1999,91.6999969482422,NA,NA,NA,213
"Wisconsin",1999,84.4000015258789,NA,NA,NA,243.5
"South Carolina",1999,109.400001525879,NA,NA,NA,179.600006103516
"Missouri",1999,118,NA,NA,NA,197
"Maine",1999,85.5,NA,NA,NA,267.799987792969
"Nebraska",1999,86.5999984741211,NA,NA,NA,214.600006103516
"Kentucky",1999,165.300003051758,NA,NA,NA,179.199996948242
"California",1999,47.2000007629395,NA,NA,NA,224.899993896484
"Colorado",1999,79.5999984741211,NA,NA,NA,204.199996948242
"Connecticut",1999,73.4000015258789,NA,NA,NA,236.5
"North Carolina",1999,113.099998474121,NA,NA,NA,186.800003051758
"South Dakota",1999,83.5,NA,NA,NA,207.899993896484
"Georgia",1999,97.0999984741211,NA,NA,NA,188
"Kansas",1999,83.3000030517578,NA,NA,NA,207
"Nevada",1999,103.900001525879,NA,NA,NA,225.800003051758
"Delaware",1999,139.5,NA,NA,NA,198.300003051758
"Utah",1999,43.9000015258789,NA,NA,NA,243.699996948242
"Louisiana",1999,101,NA,NA,NA,208
"Idaho",1999,75.0999984741211,NA,NA,NA,210.699996948242
"Arkansas",1999,104.800003051758,NA,NA,NA,206.899993896484
"Rhode Island",1999,86.9000015258789,NA,NA,NA,251.699996948242
"Indiana",1999,133.300003051758,NA,NA,NA,190
"North Dakota",1999,74.6999969482422,NA,NA,NA,223.600006103516
"Oklahoma",1999,111.400001525879,NA,NA,NA,203.399993896484
"Ohio",1999,104,NA,NA,NA,193.199996948242
"New Hampshire",1999,171.699996948242,NA,NA,NA,222.800003051758
"Minnesota",1999,80.6999969482422,NA,NA,NA,227.399993896484
"Tennessee",1999,115.599998474121,NA,NA,NA,189.5
"New Mexico",1999,59.7000007629395,NA,NA,NA,201.800003051758
"Pennsylvania",1999,91.0999984741211,NA,NA,NA,205
"Wyoming",1999,104.800003051758,NA,NA,NA,189.600006103516
"Mississippi",1999,103.900001525879,NA,NA,NA,199.5
"Texas",1999,67.5999984741211,NA,NA,NA,225
"Alabama",1999,100.699996948242,NA,NA,NA,195.600006103516
"Illinois",1999,72.1999969482422,NA,NA,NA,240.5
"Montana",1999,82.5999984741211,NA,NA,NA,196.199996948242
"Virginia",1999,102.099998474121,NA,NA,NA,183.699996948242
"Minnesota",2000,76,NA,NA,NA,303.600006103516
"Georgia",2000,88.4000015258789,NA,NA,NA,257.399993896484
"California",2000,41.5999984741211,NA,NA,NA,351.200012207031
"Wisconsin",2000,80.0999984741211,NA,NA,NA,312.799987792969
"Alabama",2000,96.1999969482422,NA,NA,NA,270.700012207031
"North Dakota",2000,72.5,NA,NA,NA,297.5
"Louisiana",2000,104.300003051758,NA,NA,NA,281.200012207031
"South Carolina",2000,103.900001525879,NA,NA,NA,255.300003051758
"Colorado",2000,73,NA,NA,NA,281.299987792969
"Wyoming",2000,90.5,NA,NA,NA,267.100006103516
"Montana",2000,75.5,NA,NA,NA,260.700012207031
"Kentucky",2000,156.199996948242,NA,NA,NA,243.399993896484
"Kansas",2000,79.8000030517578,NA,NA,NA,271.200012207031
"Nevada",2000,93.1999969482422,NA,NA,NA,303.5
"Utah",2000,40.7000007629395,NA,NA,NA,312.899993896484
"Delaware",2000,140.699996948242,NA,NA,NA,276.200012207031
"Arkansas",2000,99.4000015258789,NA,NA,NA,279.299987792969
"Oklahoma",2000,108.900001525879,NA,NA,NA,272.600006103516
"South Dakota",2000,75.0999984741211,NA,NA,NA,272.899993896484
"Indiana",2000,125.5,NA,NA,NA,260.200012207031
"North Carolina",2000,109,NA,NA,NA,257.299987792969
"New Hampshire",2000,147.300003051758,NA,NA,NA,313.899993896484
"Tennessee",2000,108.699996948242,NA,NA,NA,261.200012207031
"Iowa",2000,88.9000015258789,NA,NA,NA,286.299987792969
"West Virginia",2000,107.900001525879,NA,NA,NA,253.699996948242
"Texas",2000,69.3000030517578,NA,NA,NA,292.299987792969
"Missouri",2000,113.800003051758,NA,NA,NA,258.799987792969
"Nebraska",2000,77.5999984741211,NA,NA,NA,288.299987792969
"Illinois",2000,70,NA,NA,NA,312.700012207031
"Pennsylvania",2000,87.9000015258789,NA,NA,NA,280.100006103516
"Virginia",2000,96.6999969482422,NA,NA,NA,252.800003051758
"Maine",2000,82.9000015258789,NA,NA,NA,330.5
"Idaho",2000,66.9000015258789,NA,NA,NA,275.899993896484
"Mississippi",2000,97.1999969482422,NA,NA,NA,272
"New Mexico",2000,53.7999992370605,NA,NA,NA,279.799987792969
"Connecticut",2000,71.4000015258789,NA,NA,NA,312.299987792969
"Vermont",2000,88.9000015258789,NA,NA,NA,301.100006103516
"Ohio",2000,99.9000015258789,NA,NA,NA,265.399993896484
"Rhode Island",2000,83.0999984741211,NA,NA,NA,322.899993896484


==> input/data&code/illustration/Germany.csv <==
"index","country","year","gdp","infrate","trade","schooling","invest60","invest70","invest80","industry"
1,"USA",1960,2879,NA,9.69318103790283,43.7999992370605,NA,NA,NA,NA
1,"USA",1961,2929,1.07518196105957,9.44465446472168,NA,NA,NA,NA,NA
1,"USA",1962,3103,1.11607098579407,9.42932415008545,NA,NA,NA,NA,NA
1,"USA",1963,3227,1.21412801742554,9.47070598602295,NA,NA,NA,NA,NA
1,"USA",1964,3420,1.30861496925354,9.72587871551514,NA,NA,NA,NA,NA
1,"USA",1965,3667,1.66846096515656,9.7303466796875,43.7999992370605,NA,NA,NA,NA
1,"USA",1966,3974,2.9909999370575,10.0975923538208,NA,NA,NA,NA,NA
1,"USA",1967,4154,2.7756359577179,10.2081022262573,NA,NA,NA,NA,NA
1,"USA",1968,4494,4.2177209854126,10.593936920166,NA,NA,NA,NA,NA
1,"USA",1969,4805,5.41470098495483,10.6356334686279,NA,NA,NA,NA,NA
1,"USA",1970,4999,5.89529609680176,11.3886413574219,44.4000015258789,NA,NA,NA,NA
1,"USA",1971,5362,4.2559289932251,11.3675756454468,NA,NA,NA,NA,34.5086288452148
1,"USA",1972,5838,3.30561494827271,11.9671583175659,NA,NA,NA,NA,34.4442901611328
1,"USA",1973,6464,6.22006416320801,13.7135648727417,NA,NA,NA,NA,34.3752098083496
1,"USA",1974,6951,11.0352602005005,17.3161354064941,NA,NA,NA,NA,34.036060333252
1,"USA",1975,7519,9.13193035125732,16.3796901702881,42.5999984741211,NA,NA,NA,33.2256698608398
1,"USA",1976,8300,5.73702716827393,16.8736591339111,NA,NA,NA,NA,33.7608489990234
1,"USA",1977,9146,6.48646020889282,17.2205905914307,NA,NA,NA,NA,34.2646408081055
1,"USA",1978,10229,7.64746379852295,17.8061904907227,NA,NA,NA,NA,34.0372314453125
1,"USA",1979,11306,11.2660398483276,19.2805461883545,NA,NA,NA,NA,33.6264801025391
1,"USA",1980,12186,13.5093698501587,21.081579208374,62.9000015258789,0.238839998841286,0.245680004358292,22.3759994506836,33.5143890380859
1,"USA",1981,13533,10.3155298233032,20.3632411956787,NA,NA,NA,NA,34.0882797241211
1,"USA",1982,13940,6.16061592102051,18.4716205596924,NA,NA,NA,NA,32.9096908569336
1,"USA",1983,15008,3.21243500709534,17.6243076324463,NA,NA,NA,NA,31.4972190856934
1,"USA",1984,16549,4.31726884841919,18.5770130157471,NA,NA,NA,NA,31.8727798461914
1,"USA",1985,17600,3.56111598014832,17.6424083709717,57.4000015258789,NA,NA,NA,30.8645191192627
1,"USA",1986,18439,1.85873603820801,17.9541244506836,NA,NA,NA,NA,29.4432601928711
1,"USA",1987,19407,3.74087595939636,19.1161861419678,NA,NA,NA,NA,29.1997299194336
1,"USA",1988,20711,4.00908803939819,20.3308181762695,NA,NA,NA,NA,29.6064891815186
1,"USA",1989,22047,4.82700300216675,20.7302932739258,NA,NA,NA,NA,28.6190395355225
1,"USA",1990,23064,5.39795589447021,21.1879501342773,44.4000015258789,NA,NA,NA,27.85032081604
1,"USA",1991,23507,4.23496389389038,21.2663497924805,NA,NA,NA,NA,26.620059967041
1,"USA",1992,24509,3.0288200378418,21.5422096252441,NA,NA,NA,NA,25.7284297943115
1,"USA",1993,25409,2.95165705680847,21.5576496124268,NA,NA,NA,NA,25.6100101470947
1,"USA",1994,26670,2.60744190216064,22.6182193756104,NA,NA,NA,NA,26.082950592041
1,"USA",1995,27574,2.805419921875,24.2739791870117,44.5999984741211,NA,NA,NA,26.2928504943848
1,"USA",1996,28814,2.93120408058167,24.5824699401855,NA,NA,NA,NA,25.785400390625
1,"USA",1997,30262,2.33769011497498,25.5915393829346,NA,NA,NA,NA,25.3842906951904
1,"USA",1998,31519,1.55227899551392,24.6905689239502,NA,NA,NA,NA,25.0188407897949
1,"USA",1999,33028,2.18802690505981,NA,NA,NA,NA,NA,24.7250499725342
1,"USA",2000,34603,3.37685704231262,NA,39.5999984741211,NA,NA,NA,24.443489074707
1,"USA",2001,35341,2.82617092132568,NA,NA,NA,NA,NA,23.0485801696777
1,"USA",2002,36180,1.58603203296661,NA,NA,NA,NA,NA,NA
1,"USA",2003,37548,2.27009510993958,NA,NA,NA,NA,NA,NA
2,"UK",1960,2158,NA,43.2554702758789,24.5,NA,NA,NA,NA
2,"UK",1961,2216,3.57941794395447,41.5332412719727,NA,NA,NA,NA,NA
2,"UK",1962,2276,4.10367202758789,40.4046325683594,NA,NA,NA,NA,NA
2,"UK",1963,2386,2.07468891143799,40.4065856933594,NA,NA,NA,NA,NA
2,"UK",1964,2534,3.21138191223145,40.5187644958496,NA,NA,NA,NA,NA
2,"UK",1965,2660,4.80504083633423,39.2253379821777,26.5,NA,NA,NA,NA
2,"UK",1966,2794,3.90830492973328,38.9646339416504,NA,NA,NA,NA,NA
2,"UK",1967,2923,2.42314600944519,39.3131866455078,NA,NA,NA,NA,NA
2,"UK",1968,3173,4.73163795471191,43.6651306152344,NA,NA,NA,NA,NA
2,"UK",1969,3391,5.46190214157104,44.0389823913574,NA,NA,NA,NA,NA
2,"UK",1970,3615,6.36189317703247,45.2477378845215,28.8999996185303,NA,NA,NA,NA
2,"UK",1971,3854,9.40787506103516,44.9333992004395,NA,NA,NA,NA,43.0785903930664
2,"UK",1972,4149,7.08791208267212,43.5590438842773,NA,NA,NA,NA,42.5600814819336
2,"UK",1973,4683,9.20985126495361,49.803581237793,NA,NA,NA,NA,42.1353988647461
2,"UK",1974,5036,15.9032201766968,60.9621200561523,NA,NA,NA,NA,41.6237487792969
2,"UK",1975,5481,24.2350807189941,53.5620613098145,31,NA,NA,NA,40.4881782531738
2,"UK",1976,5953,16.5325508117676,58.1697883605957,NA,NA,NA,NA,41.0899200439453
2,"UK",1977,6489,15.8819799423218,59.4204177856445,NA,NA,NA,NA,41.3304100036621
2,"UK",1978,7176,8.21596240997314,55.6567916870117,NA,NA,NA,NA,41.4658088684082
2,"UK",1979,7973,13.4657096862793,55.6903533935547,NA,NA,NA,NA,41.8238716125488
2,"UK",1980,8502,17.9705905914307,52.3268737792969,32.9000015258789,0.200800001621246,0.226019993424416,17.5879993438721,42.3462982177734
2,"UK",1981,9161,11.8798303604126,50.5142097473145,NA,NA,NA,NA,41.894660949707
2,"UK",1982,9917,8.5905294418335,50.7524070739746,NA,NA,NA,NA,41.4916915893555
2,"UK",1983,10669,4.607017993927,52.0913009643555,NA,NA,NA,NA,40.9014511108398
2,"UK",1984,11336,4.95340919494629,57.0043296813965,NA,NA,NA,NA,40.3823585510254
2,"UK",1985,12068,6.06542110443115,56.6223640441895,35.7000007629395,NA,NA,NA,39.7627792358398
2,"UK",1986,12795,3.42761492729187,52.056396484375,NA,NA,NA,NA,39.1343383789062
2,"UK",1987,13717,4.14891815185547,51.936164855957,NA,NA,NA,NA,38.0305213928223
2,"UK",1988,14864,4.9079761505127,49.6491813659668,NA,NA,NA,NA,37.2129898071289
2,"UK",1989,15716,7.79727077484131,51.6456298828125,NA,NA,NA,NA,36.6296691894531
2,"UK",1990,16397,9.47558784484863,51.4674606323242,38.5,NA,NA,NA,35.1742401123047
2,"UK",1991,16681,5.85398101806641,48.2093811035156,NA,NA,NA,NA,33.127010345459
2,"UK",1992,17069,3.73260092735291,49.3497581481934,NA,NA,NA,NA,31.889669418335
2,"UK",1993,17845,1.56447398662567,52.5936317443848,NA,NA,NA,NA,31.2709293365479
2,"UK",1994,18975,2.47644996643066,54.2577590942383,NA,NA,NA,NA,31.6933307647705
2,"UK",1995,19860,3.4109959602356,57.8968391418457,39.9000015258789,NA,NA,NA,31.9964809417725
2,"UK",1996,20923,2.44870591163635,59.8495788574219,NA,NA,NA,NA,31.867259979248
2,"UK",1997,22280,3.13233304023743,57.8405303955078,NA,NA,NA,NA,31.0741291046143
2,"UK",1998,23206,3.41816997528076,55.9890632629395,NA,NA,NA,NA,29.4609203338623
2,"UK",1999,23959,1.55538499355316,NA,NA,NA,NA,NA,28.5987701416016
2,"UK",2000,25583,2.92709994316101,NA,39.0999984741211,NA,NA,NA,28.4766101837158
2,"UK",2001,27026,1.82085204124451,NA,NA,NA,NA,NA,27.4755191802979
2,"UK",2002,28969,1.63445794582367,NA,NA,NA,NA,NA,26.9903793334961
2,"UK",2003,29609,2.91363191604614,NA,NA,NA,NA,NA,26.590160369873
3,"Austria",1960,1796,NA,48.1260948181152,48.7000007629395,NA,NA,NA,NA
3,"Austria",1961,1899,3.54225611686707,46.5259590148926,NA,NA,NA,NA,NA
3,"Austria",1962,1977,4.38178491592407,47.171012878418,NA,NA,NA,NA,NA
3,"Austria",1963,2074,2.70877003669739,47.9772529602051,NA,NA,NA,NA,NA
3,"Austria",1964,2224,3.86857104301453,48.415096282959,NA,NA,NA,NA,NA
3,"Austria",1965,2336,4.93091106414795,49.6133003234863,47.5999984741211,NA,NA,NA,NA
3,"Austria",1966,2537,2.20588207244873,50.3164100646973,NA,NA,NA,NA,NA
3,"Austria",1967,2668,3.97499990463257,49.6838531494141,NA,NA,NA,NA,NA
3,"Austria",1968,2908,2.77310299873352,50.4109153747559,NA,NA,NA,NA,NA
3,"Austria",1969,3239,3.08040189743042,54.2325134277344,NA,NA,NA,NA,NA
3,"Austria",1970,3732,4.37282514572144,59.7119636535645,46.5,NA,NA,NA,NA
3,"Austria",1971,4100,4.70426177978516,59.1853675842285,NA,NA,NA,NA,41.2185096740723
3,"Austria",1972,4513,6.36206293106079,59.0909194946289,NA,NA,NA,NA,41.5256309509277
3,"Austria",1973,4969,7.52408218383789,59.2624282836914,NA,NA,NA,NA,42.2368202209473
3,"Austria",1974,5622,9.52179145812988,64.8117294311523,NA,NA,NA,NA,42.2602691650391
3,"Austria",1975,6147,8.44525527954102,61.5981521606445,45.5999984741211,NA,NA,NA,40.1281394958496
3,"Austria",1976,6810,7.31868886947632,65.1708679199219,NA,NA,NA,NA,39.3978996276855
3,"Austria",1977,7588,5.47499990463257,65.2096862792969,NA,NA,NA,NA,39.0588302612305
3,"Austria",1978,8117,3.57904696464539,64.7406692504883,NA,NA,NA,NA,39.2356491088867
3,"Austria",1979,9288,3.7070939540863,69.6987152099609,NA,NA,NA,NA,38.1772003173828
3,"Austria",1980,10312,6.32538986206055,73.9958572387695,61.7999992370605,0.263379991054535,0.311040014028549,26.6420001983643,38.0964698791504
3,"Austria",1981,11242,6.80686187744141,76.0796737670898,NA,NA,NA,NA,37.8308486938477
3,"Austria",1982,12148,5.44041395187378,71.6845550537109,NA,NA,NA,NA,36.9045906066895
3,"Austria",1983,13048,3.33538103103638,70.5341110229492,NA,NA,NA,NA,36.4104309082031
3,"Austria",1984,13533,5.66486406326294,75.5126953125,NA,NA,NA,NA,35.2359504699707
3,"Austria",1985,14296,3.18969392776489,79.0657348632812,60,NA,NA,NA,35.5824394226074
3,"Austria",1986,14921,1.70092105865479,70.9252853393555,NA,NA,NA,NA,35.2915306091309
3,"Austria",1987,15549,1.39999997615814,69.6339950561523,NA,NA,NA,NA,34.7919616699219
3,"Austria",1988,16595,1.93129503726959,74.9354705810547,NA,NA,NA,NA,34.5833892822266
3,"Austria",1989,17768,2.56389594078064,78.9068450927734,NA,NA,NA,NA,34.1114501953125
3,"Austria",1990,19070,3.26232194900513,79.0296630859375,57.9000015258789,NA,NA,NA,34.1105308532715
3,"Austria",1991,20172,3.33434796333313,78.7690963745117,NA,NA,NA,NA,33.9806098937988
3,"Austria",1992,20960,4.02976322174072,76.0029067993164,NA,NA,NA,NA,33.0332489013672
3,"Austria",1993,21220,3.62580609321594,73.3583297729492,NA,NA,NA,NA,32.1862297058105
3,"Austria",1994,22139,2.95906496047974,75.1496429443359,NA,NA,NA,NA,32.1382789611816
3,"Austria",1995,22976,2.25009989738464,77.7849426269531,55.7000007629395,NA,NA,NA,32.449649810791
3,"Austria",1996,24008,1.84355700016022,80.7439193725586,NA,NA,NA,NA,32.2956199645996
3,"Austria",1997,24472,1.32500004768372,85.257926940918,NA,NA,NA,NA,32.726978302002
3,"Austria",1998,25314,0.904679715633392,NA,NA,NA,NA,NA,32.8425903320312
3,"Austria",1999,26558,0.562393009662628,NA,NA,NA,NA,NA,32.9000282287598
3,"Austria",2000,28359,2.35046195983887,NA,55,NA,NA,NA,32.7748489379883
3,"Austria",2001,28855,2.65996193885803,NA,NA,NA,NA,NA,32.1685981750488
3,"Austria",2002,29942,1.81021201610565,NA,NA,NA,NA,NA,31.9847793579102
3,"Austria",2003,30796,1.36341905593872,NA,NA,NA,NA,NA,31.7371292114258
4,"Belgium",1960,1782,NA,77.3417816162109,27.1000003814697,NA,NA,NA,NA
4,"Belgium",1961,1883,0.983146071434021,80.0162734985352,NA,NA,NA,NA,NA
4,"Belgium",1962,2018,1.40472900867462,82.4377593994141,NA,NA,NA,NA,NA
4,"Belgium",1963,2122,2.15334010124207,85.6653900146484,NA,NA,NA,NA,NA
4,"Belgium",1964,2288,4.17561817169189,86.6204528808594,NA,NA,NA,NA,NA
4,"Belgium",1965,2414,4.05980205535889,85.2619094848633,28.5,NA,NA,NA,NA
4,"Belgium",1966,2559,4.1738920211792,89.3701248168945,NA,NA,NA,NA,NA
4,"Belgium",1967,2719,2.9128520488739,86.2396469116211,NA,NA,NA,NA,NA
4,"Belgium",1968,2958,2.7033269405365,90.6230163574219,NA,NA,NA,NA,NA
4,"Belgium",1969,3308,3.74578189849854,97.9496383666992,NA,NA,NA,NA,NA
4,"Belgium",1970,3797,3.91412806510925,100.428131103516,28.7000007629395,NA,NA,NA,NA
4,"Belgium",1971,4129,4.34056806564331,97.97509765625,NA,NA,NA,NA,42.502269744873
4,"Belgium",1972,4512,5.44750022888184,97.5489196777344,NA,NA,NA,NA,41.944149017334
4,"Belgium",1973,5039,6.95527791976929,107.77507019043,NA,NA,NA,NA,42.5150909423828
4,"Belgium",1974,5707,12.6778898239136,120.517532348633,NA,NA,NA,NA,43.2930107116699
4,"Belgium",1975,6146,12.7681999206543,104.77954864502,30.2999992370605,NA,NA,NA,40.0170097351074
4,"Belgium",1976,6854,9.15869998931885,110.838104248047,NA,NA,NA,NA,40.1339492797852
4,"Belgium",1977,7326,7.11084794998169,109.53759765625,NA,NA,NA,NA,39.4952812194824
4,"Belgium",1978,8056,4.47059488296509,105.685623168945,NA,NA,NA,NA,38.4570198059082
4,"Belgium",1979,8921,4.46908378601074,116.289848327637,NA,NA,NA,NA,38.2092399597168
4,"Belgium",1980,10156,6.65097522735596,117.168762207031,31.6000003814697,0.268640011548996,0.282460004091263,21.8759994506836,36.84375
4,"Belgium",1981,11079,7.62827396392822,126.352630615234,NA,NA,NA,NA,34.4651718139648
4,"Belgium",1982,11827,8.72585105895996,134.42366027832,NA,NA,NA,NA,34.4062004089355
4,"Belgium",1983,12334,7.66337013244629,137.18913269043,NA,NA,NA,NA,34.1405906677246
4,"Belgium",1984,13113,6.3475170135498,146.642852783203,NA,NA,NA,NA,33.4808502197266
4,"Belgium",1985,13735,4.86767578125,140.555130004883,32.5999984741211,NA,NA,NA,34.2135009765625
4,"Belgium",1986,14292,1.29550099372864,126.711036682129,NA,NA,NA,NA,33.2291488647461
4,"Belgium",1987,15013,1.55448305606842,122.646621704102,NA,NA,NA,NA,32.1017990112305
4,"Belgium",1988,16209,1.16205096244812,129.205612182617,NA,NA,NA,NA,32.8808898925781
4,"Belgium",1989,17345,3.10544991493225,138.384674072266,NA,NA,NA,NA,33.2294311523438
4,"Belgium",1990,18526,3.45282292366028,134.006576538086,32.5999984741211,NA,NA,NA,32.6642990112305
4,"Belgium",1991,19453,3.20855188369751,130.826400756836,NA,NA,NA,NA,30.6616191864014
4,"Belgium",1992,20123,2.42991399765015,126.435966491699,NA,NA,NA,NA,30.1109294891357
4,"Belgium",1993,20308,2.75396299362183,120.237991333008,NA,NA,NA,NA,28.9986705780029
4,"Belgium",1994,21340,2.37779903411865,125.537879943848,NA,NA,NA,NA,28.9236392974854
4,"Belgium",1995,22248,1.4668140411377,129.36067199707,30.5,NA,NA,NA,29.5344295501709
4,"Belgium",1996,22687,2.05891895294189,131.874954223633,NA,NA,NA,NA,29.1413097381592
4,"Belgium",1997,23416,1.62745904922485,141.314376831055,NA,NA,NA,NA,29.2578105926514
4,"Belgium",1998,24164,0.953622579574585,149.682403564453,NA,NA,NA,NA,28.6395301818848
4,"Belgium",1999,24792,1.11924195289612,NA,NA,NA,NA,NA,27.9539203643799
4,"Belgium",2000,26631,2.54624605178833,NA,28,NA,NA,NA,28.0895195007324
4,"Belgium",2001,28001,2.47127294540405,NA,NA,NA,NA,NA,27.2573795318604
4,"Belgium",2002,29330,1.64345395565033,NA,NA,NA,NA,NA,27.0109195709229
4,"Belgium",2003,30082,1.5913120508194,NA,NA,NA,NA,NA,26.4847793579102
5,"Denmark",1960,2329,NA,65.7821960449219,46.0999984741211,NA,NA,NA,NA
5,"Denmark",1961,2485,3.45162892341614,61.5406723022461,NA,NA,NA,NA,NA
5,"Denmark",1962,2665,7.37782001495361,60.3373794555664,NA,NA,NA,NA,NA
5,"Denmark",1963,2700,6.1050329208374,60.4160423278809,NA,NA,NA,NA,NA
5,"Denmark",1964,2980,3.09278297424316,61.6781005859375,NA,NA,NA,NA,NA
5,"Denmark",1965,3177,5.44999980926514,61.3887405395508,45.5,NA,NA,NA,NA
5,"Denmark",1966,3377,7.06496000289917,59.8727416992188,NA,NA,NA,NA,NA
5,"Denmark",1967,3580,8.20785331726074,57.8547286987305,NA,NA,NA,NA,NA
5,"Denmark",1968,3892,7.95361518859863,57.8798942565918,NA,NA,NA,NA,NA
5,"Denmark",1969,4352,3.4879310131073,58.4683265686035,NA,NA,NA,NA,NA
5,"Denmark",1970,4541,6.51483678817749,60.3218078613281,44.5,NA,NA,NA,NA
5,"Denmark",1971,4858,5.86987686157227,58.4947471618652,NA,NA,NA,NA,31.7803401947021
5,"Denmark",1972,5262,6.56234788894653,54.9426231384277,NA,NA,NA,NA,31.5314693450928
5,"Denmark",1973,5719,9.30338859558105,60.4651031494141,NA,NA,NA,NA,30.2847309112549
5,"Denmark",1974,6121,15.2751998901367,68.1389846801758,NA,NA,NA,NA,29.5870399475098
5,"Denmark",1975,6565,9.60561370849609,62.6506462097168,44.9000015258789,NA,NA,NA,29.250560760498
5,"Denmark",1976,7371,9,63.9492950439453,NA,NA,NA,NA,28.249870300293
5,"Denmark",1977,7901,11.1391401290894,62.8429527282715,NA,NA,NA,NA,28.022029876709
5,"Denmark",1978,8585,10.008939743042,59.2088584899902,NA,NA,NA,NA,27.5630702972412
5,"Denmark",1979,9566,9.61105537414551,62.8859481811523,NA,NA,NA,NA,26.8806400299072
5,"Denmark",1980,10362,12.3053197860718,68.16064453125,43.4000015258789,0.293440014123917,0.332839995622635,22.2179985046387,28.2331409454346
5,"Denmark",1981,11106,11.7915897369385,74.187370300293,NA,NA,NA,NA,26.5771007537842
5,"Denmark",1982,12115,10.089940071106,74.1342926025391,NA,NA,NA,NA,26.7572498321533
5,"Denmark",1983,12822,6.90730905532837,72.4887313842773,NA,NA,NA,NA,26.9897594451904
5,"Denmark",1984,13777,6.32207918167114,73.9785842895508,NA,NA,NA,NA,27.2905807495117
5,"Denmark",1985,14698,4.65237903594971,74.850471496582,42.5,NA,NA,NA,27.6206302642822
5,"Denmark",1986,15608,3.72127890586853,66.1689071655273,NA,NA,NA,NA,28.2460803985596
5,"Denmark",1987,16024,3.9850709438324,62.5814819335938,NA,NA,NA,NA,27.9180202484131
5,"Denmark",1988,16766,4.55019092559814,63.532341003418,NA,NA,NA,NA,27.0860900878906
5,"Denmark",1989,17418,4.78405284881592,67.0666885375977,NA,NA,NA,NA,27.020679473877
5,"Denmark",1990,18237,2.65271592140198,66.5846786499023,49.9000015258789,NA,NA,NA,26.5442905426025
5,"Denmark",1991,19070,2.36795997619629,68.532112121582,NA,NA,NA,NA,26.1695594787598
5,"Denmark",1992,19829,2.10198092460632,66.4308929443359,NA,NA,NA,NA,26.3453407287598
5,"Denmark",1993,20199,1.25098502635956,63.9760894775391,NA,NA,NA,NA,25.1901206970215
5,"Denmark",1994,21691,1.99435698986053,65.6126708984375,NA,NA,NA,NA,25.3115406036377
5,"Denmark",1995,22693,2.09843611717224,66.7178573608398,47,NA,NA,NA,25.7575092315674
5,"Denmark",1996,23781,2.1113600730896,66.0738067626953,NA,NA,NA,NA,25.9511299133301
5,"Denmark",1997,24878,2.19579100608826,68.5870666503906,NA,NA,NA,NA,26.0451507568359
5,"Denmark",1998,25669,1.85317802429199,NA,NA,NA,NA,NA,26.0006408691406
5,"Denmark",1999,27113,2.47868490219116,NA,NA,NA,NA,NA,26.2222995758057
5,"Denmark",2000,28798,2.92477893829346,NA,46.5,NA,NA,NA,27.1849098205566
5,"Denmark",2001,29837,2.34999990463257,NA,NA,NA,NA,NA,26.2820301055908
5,"Denmark",2002,30318,2.42631506919861,NA,NA,NA,NA,NA,26.4006690979004
5,"Denmark",2003,30853,2.09062004089355,NA,NA,NA,NA,NA,26.4053897857666
6,"France",1960,1858,NA,26.9196224212646,25.7000007629395,NA,NA,NA,NA
6,"France",1961,1959,2.41456198692322,26.2115497589111,NA,NA,NA,NA,NA
6,"France",1962,2099,5.24725008010864,24.8985595703125,NA,NA,NA,NA,NA
6,"France",1963,2205,4.93969011306763,25.0059089660645,NA,NA,NA,NA,NA
6,"France",1964,2367,3.22933793067932,25.6229610443115,NA,NA,NA,NA,NA
6,"France",1965,2526,2.71474003791809,25.7495040893555,25.7999992370605,NA,NA,NA,NA
6,"France",1966,2728,2.570720911026,26.4759407043457,NA,NA,NA,NA,NA
6,"France",1967,2915,2.81831908226013,26.1884574890137,NA,NA,NA,NA,NA
6,"France",1968,3163,4.55212879180908,26.5713195800781,NA,NA,NA,NA,NA
6,"France",1969,3531,6.03932619094849,28.7395801544189,NA,NA,NA,NA,NA
6,"France",1970,3857,5.84547519683838,31.0858306884766,26,NA,NA,NA,NA
6,"France",1971,4203,5.39751386642456,31.7609615325928,NA,NA,NA,NA,38.6492691040039
6,"France",1972,4535,6.06300401687622,32.391918182373,NA,NA,NA,NA,38.6978988647461
6,"France",1973,5008,7.38059711456299,34.2793388366699,NA,NA,NA,NA,37.9406700134277
6,"France",1974,5594,13.6493196487427,42.3909645080566,NA,NA,NA,NA,37.5677680969238
6,"France",1975,6077,11.6859302520752,36.9275054931641,26.7999992370605,NA,NA,NA,37.6620903015137
6,"France",1976,6673,9.62549304962158,39.8923721313477,NA,NA,NA,NA,37.4907684326172
6,"France",1977,7292,9.49455642700195,40.8498649597168,NA,NA,NA,NA,36.8810195922852
6,"France",1978,8031,9.25055885314941,39.4885292053223,NA,NA,NA,NA,36.2300605773926
6,"France",1979,8948,10.6467399597168,41.8790512084961,NA,NA,NA,NA,35.8407287597656
6,"France",1980,9891,13.5391101837158,44.2693176269531,34.5,0.278059989213943,0.328700006008148,27.2360000610352,36.0303001403809
6,"France",1981,10929,13.3333301544189,46.1019401550293,NA,NA,NA,NA,35.1729888916016
6,"France",1982,11869,11.9784803390503,45.5013046264648,NA,NA,NA,NA,34.0986404418945
6,"France",1983,12518,9.459547996521,45.1278381347656,NA,NA,NA,NA,33.5145797729492
6,"France",1984,13145,7.67380285263062,47.646427154541,NA,NA,NA,NA,33.1211585998535
6,"France",1985,13746,5.83109903335571,47.1591758728027,36.2999992370605,NA,NA,NA,32.7871284484863
6,"France",1986,14308,2.53852701187134,41.3446731567383,NA,NA,NA,NA,31.8039493560791
6,"France",1987,14940,3.28889799118042,41.1443710327148,NA,NA,NA,NA,30.9401798248291
6,"France",1988,16040,2.7008171081543,42.5264549255371,NA,NA,NA,NA,30.7439498901367
6,"France",1989,17193,3.49830198287964,45.6864433288574,NA,NA,NA,NA,30.221960067749
6,"France",1990,18244,3.38005709648132,45.1305694580078,36.9000015258789,NA,NA,NA,29.6999797821045
6,"France",1991,19021,3.2169349193573,45.0474700927734,NA,NA,NA,NA,29.5201606750488
6,"France",1992,19746,2.36576509475708,44.0261192321777,NA,NA,NA,NA,29.1571292877197
6,"France",1993,19920,2.10600996017456,41.8412094116211,NA,NA,NA,NA,27.4512500762939
6,"France",1994,20695,1.66087305545807,43.4013786315918,NA,NA,NA,NA,27.1809501647949
6,"France",1995,21545,1.77811598777771,44.6914100646973,37.2999992370605,NA,NA,NA,27.275899887085
6,"France",1996,22288,2.00836205482483,45.6044616699219,NA,NA,NA,NA,26.6066093444824
6,"France",1997,23370,1.20032203197479,49.3604011535645,NA,NA,NA,NA,26.0412292480469
6,"France",1998,24412,0.672597110271454,NA,NA,NA,NA,NA,25.9456405639648
6,"France",1999,25111,0.5,NA,NA,NA,NA,NA,25.492639541626
6,"France",2000,26690,1.6915420293808,NA,37.2999992370605,NA,NA,NA,25.4811897277832
6,"France",2001,28043,1.66340494155884,NA,NA,NA,NA,NA,25.5016994476318
6,"France",2002,28829,1.9249279499054,NA,NA,NA,NA,NA,25.3081207275391
6,"France",2003,29210,2.10103893280029,NA,NA,NA,NA,NA,24.4735698699951
7,"West Germany",1960,2284,NA,35.4596824645996,61,NA,NA,NA,44.9872436523438
7,"West Germany",1961,2388,2.51572322845459,33.836784362793,NA,NA,NA,NA,NA
7,"West Germany",1962,2527,2.76073622703552,33.4663772583008,NA,NA,NA,NA,NA
7,"West Germany",1963,2610,2.98507452011108,34.1606292724609,NA,NA,NA,NA,NA
7,"West Germany",1964,2806,2.31884050369263,34.5661392211914,NA,NA,NA,NA,NA
7,"West Germany",1965,3005,3.39943337440491,35.8167991638184,58.9000015258789,NA,NA,NA,NA
7,"West Germany",1966,3168,3.56164383888245,36.6282272338867,NA,NA,NA,NA,NA
7,"West Germany",1967,3241,1.58730161190033,37.2266616821289,NA,NA,NA,NA,NA
7,"West Germany",1968,3571,1.04166662693024,39.090160369873,NA,NA,NA,NA,NA
7,"West Germany",1969,3998,2.06185555458069,40.5712356567383,NA,NA,NA,NA,NA
7,"West Germany",1970,4367,3.28282833099365,40.3183784484863,57,NA,NA,NA,38.2170143127441
7,"West Germany",1971,4686,5.13447427749634,39.7399139404297,NA,NA,NA,NA,48.0012588500977
7,"West Germany",1972,5055,5.34883737564087,39.2300033569336,NA,NA,NA,NA,46.946891784668
7,"West Germany",1973,5553,6.84326696395874,40.759880065918,NA,NA,NA,NA,46.5343589782715
7,"West Germany",1974,6074,6.81818199157715,48.3936882019043,NA,NA,NA,NA,45.708869934082
7,"West Germany",1975,6603,5.9961314201355,46.4578285217285,46.7999992370605,NA,NA,NA,43.3700904846191
7,"West Germany",1976,7367,4.37956190109253,49.1030807495117,NA,NA,NA,NA,43.6136093139648
7,"West Germany",1977,8090,3.49650359153748,48.5647850036621,NA,NA,NA,NA,43.1660194396973
7,"West Germany",1978,8928,2.53378367424011,47.0717926025391,NA,NA,NA,NA,42.9650802612305
7,"West Germany",1979,10067,3.78912687301636,49.4857521057129,NA,NA,NA,NA,43.0809898376465
7,"West Germany",1980,11083,5.2380952835083,53.3361854553223,52.5,0.337379992008209,0.325639992952347,27.0179977416992,36.0420303344727
7,"West Germany",1981,12115,6.33484172821045,56.6734199523926,NA,NA,NA,NA,35.4234886169434
7,"West Germany",1982,12761,5.39007091522217,57.3418388366699,NA,NA,NA,NA,34.7784729003906
7,"West Germany",1983,13519,3.23014807701111,55.4826393127441,NA,NA,NA,NA,35.0851440429688
7,"West Germany",1984,14481,2.34680581092834,58.7918128967285,NA,NA,NA,NA,34.5158500671387
7,"West Germany",1985,15291,2.03821659088135,61.5194320678711,58.5,NA,NA,NA,34.8513870239258
7,"West Germany",1986,15998,-0.249687895178795,55.1174125671387,NA,NA,NA,NA,34.3667945861816
7,"West Germany",1987,16679,0.125156447291374,52.9148750305176,NA,NA,NA,NA,34.0901870727539
7,"West Germany",1988,17786,1.125,53.910343170166,NA,NA,NA,NA,33.7723350524902
7,"West Germany",1989,18994,2.84301614761353,57.664852142334,NA,NA,NA,NA,33.9627304077148
7,"West Germany",1990,20465,2.76442313194275,58.361499786377,56.2000007629395,NA,NA,NA,NA
7,"West Germany",1991,21602,3.74269008636475,NA,NA,NA,NA,NA,NA
7,"West Germany",1992,22154,4.05862474441528,NA,NA,NA,NA,NA,NA
7,"West Germany",1993,21878,3.68364024162292,NA,NA,NA,NA,NA,NA
7,"West Germany",1994,22371,2.82131671905518,NA,NA,NA,NA,NA,NA
7,"West Germany",1995,23035,1.62601625919342,NA,NA,NA,NA,NA,NA
7,"West Germany",1996,23742,1.29999995231628,NA,NA,NA,NA,NA,NA
7,"West Germany",1997,24156,1.77690029144287,NA,NA,NA,NA,NA,NA
7,"West Germany",1998,24931,0.872938871383667,NA,NA,NA,NA,NA,NA
7,"West Germany",1999,25755,0.673076927661896,NA,NA,NA,NA,NA,NA
7,"West Germany",2000,26943,NA,NA,NA,NA,NA,NA,NA
7,"West Germany",2001,27449,NA,NA,NA,NA,NA,NA,NA
7,"West Germany",2002,28348,NA,NA,NA,NA,NA,NA,NA
7,"West Germany",2003,28855,NA,NA,NA,NA,NA,NA,NA
8,"Italy",1960,1620,NA,26.573429107666,13.8999996185303,NA,NA,NA,NA
8,"Italy",1961,1763,2.70270299911499,26.8832817077637,NA,NA,NA,NA,NA
8,"Italy",1962,1900,3.94736790657043,27.1172370910645,NA,NA,NA,NA,NA
8,"Italy",1963,2021,7.59493684768677,27.7854709625244,NA,NA,NA,NA,NA
8,"Italy",1964,2093,5.88235282897949,26.755199432373,NA,NA,NA,NA,NA
8,"Italy",1965,2205,4.44444513320923,27.677755355835,14.1000003814697,NA,NA,NA,NA
8,"Italy",1966,2400,3.19148898124695,29.0300559997559,NA,NA,NA,NA,NA
8,"Italy",1967,2624,3.09278297424316,29.300256729126,NA,NA,NA,NA,NA
8,"Italy",1968,2910,2,29.876672744751,NA,NA,NA,NA,NA
8,"Italy",1969,3227,1.96078395843506,31.8447685241699,NA,NA,NA,NA,NA
8,"Italy",1970,3602,4.80769300460815,32.8541870117188,17.5,NA,NA,NA,NA
8,"Italy",1971,3834,5.50458717346191,33.2246589660645,NA,NA,NA,NA,40.3853797912598
8,"Italy",1972,4101,5.21739101409912,34.7335395812988,NA,NA,NA,NA,39.5148696899414
8,"Italy",1973,4594,10.743800163269,36.7418556213379,NA,NA,NA,NA,40.6850395202637
8,"Italy",1974,5240,19.4029808044434,44.558479309082,NA,NA,NA,NA,42.3225898742676
8,"Italy",1975,5601,16.875,41.3247718811035,18.6000003814697,NA,NA,NA,41.3136901855469
8,"Italy",1976,6288,16.5775394439697,45.4257011413574,NA,NA,NA,NA,42.2116203308105
8,"Italy",1977,6821,17.4311904907227,45.8513336181641,NA,NA,NA,NA,41.677619934082
8,"Italy",1978,7542,12.1093797683716,45.1147422790527,NA,NA,NA,NA,41.0450706481934
8,"Italy",1979,8594,14.6341495513916,47.7063064575195,NA,NA,NA,NA,40.675708770752
8,"Italy",1980,9643,21.2765998840332,46.6543960571289,29.2000007629395,0.372779995203018,0.324519991874695,26.7280006408691,40.3795585632324
8,"Italy",1981,10593,17.794490814209,48.8362464904785,NA,NA,NA,NA,39.0386505126953
8,"Italy",1982,11275,16.3829803466797,47.1121978759766,NA,NA,NA,NA,38.1329803466797
8,"Italy",1983,11812,14.6252298355103,43.4841156005859,NA,NA,NA,NA,36.9585304260254
8,"Italy",1984,12543,10.845290184021,45.8058891296387,NA,NA,NA,NA,36.5284194946289
8,"Italy",1985,13285,9.20863342285156,46.1084747314453,30.2999992370605,NA,NA,NA,36.0999412536621
8,"Italy",1986,13896,5.79710102081299,38.9410285949707,NA,NA,NA,NA,34.8969993591309
8,"Italy",1987,14688,4.73225402832031,38.3682518005371,NA,NA,NA,NA,34.5780982971191
8,"Italy",1988,15784,5.11296081542969,37.9626846313477,NA,NA,NA,NA,34.4410705566406
8,"Italy",1989,16875,6.22171878814697,40.1673393249512,NA,NA,NA,NA,34.5543403625488
8,"Italy",1990,17946,6.49627304077148,40.0452003479004,31.5,NA,NA,NA,33.8979988098145
8,"Italy",1991,18845,6.30000019073486,37.9885864257812,NA,NA,NA,NA,32.9108009338379
8,"Italy",1992,19367,5.0799617767334,39.3454055786133,NA,NA,NA,NA,32.3886909484863
8,"Italy",1993,19778,4.47627592086792,42.4313163757324,NA,NA,NA,NA,31.3542499542236
8,"Italy",1994,20577,4.02742099761963,45.0742874145508,NA,NA,NA,NA,31.3013591766357
8,"Italy",1995,21532,5.24437093734741,51.2473983764648,32.4000015258789,NA,NA,NA,31.5012893676758
8,"Italy",1996,22235,3.97452402114868,48.172119140625,NA,NA,NA,NA,30.5021305084229
8,"Italy",1997,22810,2.04310607910156,50.3156318664551,NA,NA,NA,NA,30.06422996521
8,"Italy",1998,23840,1.96293997764587,NA,NA,NA,NA,NA,29.9100303649902
8,"Italy",1999,24402,1.65562903881073,NA,NA,NA,NA,NA,29.3114109039307
8,"Italy",2000,25759,2.53768706321716,NA,32,NA,NA,NA,29.0427398681641
8,"Italy",2001,26586,2.78516602516174,NA,NA,NA,NA,NA,28.7429294586182
8,"Italy",2002,27320,2.46532011032104,NA,NA,NA,NA,NA,28.2801399230957
8,"Italy",2003,27537,2.67255902290344,NA,NA,NA,NA,NA,27.8048191070557
9,"Netherlands",1960,2113,NA,90.887092590332,11.1000003814697,NA,NA,NA,NA
9,"Netherlands",1961,2111,1.73209297657013,88.2129135131836,NA,NA,NA,NA,NA
9,"Netherlands",1962,2275,2.28603792190552,86.7037734985352,NA,NA,NA,NA,NA
9,"Netherlands",1963,2360,3.34318399429321,87.9121704101562,NA,NA,NA,NA,NA
9,"Netherlands",1964,2566,5.79088401794434,86.5398178100586,NA,NA,NA,NA,NA
9,"Netherlands",1965,2739,5.79489803314209,83.9297714233398,13.6000003814697,NA,NA,NA,NA
9,"Netherlands",1966,2874,5.79687023162842,82.3814239501953,NA,NA,NA,NA,NA
9,"Netherlands",1967,3078,3.48679304122925,79.591178894043,NA,NA,NA,NA,NA
9,"Netherlands",1968,3399,3.67561292648315,79.6544647216797,NA,NA,NA,NA,NA
9,"Netherlands",1969,3951,7.42824983596802,82.7846527099609,NA,NA,NA,NA,NA
9,"Netherlands",1970,4342,3.67993688583374,88.7379302978516,45.7999992370605,NA,NA,NA,NA
9,"Netherlands",1971,4705,7.47758007049561,88.5360260009766,NA,NA,NA,NA,37.2011299133301
9,"Netherlands",1972,4984,7.79174995422363,84.7172012329102,NA,NA,NA,NA,36.9602012634277
9,"Netherlands",1973,5475,8.01351928710938,88.922119140625,NA,NA,NA,NA,36.77001953125
9,"Netherlands",1974,6165,9.60936737060547,102.140228271484,NA,NA,NA,NA,36.934268951416
9,"Netherlands",1975,6699,10.2127304077148,93.6381759643555,44.2999992370605,NA,NA,NA,35.5705299377441
9,"Netherlands",1976,7345,9.05748653411865,95.7662048339844,NA,NA,NA,NA,35.7635116577148
9,"Netherlands",1977,7959,6.47410297393799,91.1966171264648,NA,NA,NA,NA,35.207820892334
9,"Netherlands",1978,8676,4.08001708984375,87.713752746582,NA,NA,NA,NA,34.1318893432617
9,"Netherlands",1979,9504,4.21045398712158,96.2868041992188,NA,NA,NA,NA,34.0844688415527
9,"Netherlands",1980,10458,6.73332023620605,102.657455444336,44.0999984741211,0.293680012226105,0.307779997587204,21.8400001525879,34.5179786682129
9,"Netherlands",1981,11304,6.74846601486206,109.611946105957,NA,NA,NA,NA,34.7464714050293
9,"Netherlands",1982,11784,5.86206912994385,107.339302062988,NA,NA,NA,NA,34.0689315795898
9,"Netherlands",1983,12419,2.82301902770996,106.949783325195,NA,NA,NA,NA,33.9065704345703
9,"Netherlands",1984,13234,3.27349495887756,114.404731750488,NA,NA,NA,NA,34.5517807006836
9,"Netherlands",1985,13938,2.22392606735229,116.799827575684,44.7000007629395,NA,NA,NA,34.8681602478027
9,"Netherlands",1986,14613,0.100024998188019,97.6088256835938,NA,NA,NA,NA,32.4193305969238
9,"Netherlands",1987,15197,-0.707802474498749,96.819709777832,NA,NA,NA,NA,30.7618408203125
9,"Netherlands",1988,16082,0.746393799781799,101.08154296875,NA,NA,NA,NA,30.9686603546143
9,"Netherlands",1989,17387,1.08216094970703,106.491394042969,NA,NA,NA,NA,30.665979385376
9,"Netherlands",1990,18665,3.28546905517578,103.682121276855,45.4000015258789,NA,NA,NA,30.7194900512695
9,"Netherlands",1991,19626,3.13333296775818,103.300956726074,NA,NA,NA,NA,30.4198799133301
9,"Netherlands",1992,20224,3.18358111381531,99.6378707885742,NA,NA,NA,NA,29.3456707000732
9,"Netherlands",1993,20679,2.58418202400208,94.706428527832,NA,NA,NA,NA,28.6541309356689
9,"Netherlands",1994,21588,2.80152702331543,95.985481262207,NA,NA,NA,NA,28.5445804595947
9,"Netherlands",1995,22585,2.09528207778931,99.4950332641602,46.2999992370605,NA,NA,NA,28.7462291717529
9,"Netherlands",1996,23531,2.01666688919067,101.011428833008,NA,NA,NA,NA,28.4331798553467
9,"Netherlands",1997,24692,2.1565101146698,104.899932861328,NA,NA,NA,NA,27.830150604248
9,"Netherlands",1998,25811,1.98304796218872,NA,NA,NA,NA,NA,27.1060009002686
9,"Netherlands",1999,26654,2.2110710144043,NA,NA,NA,NA,NA,26.3130397796631
9,"Netherlands",2000,28467,2.52378010749817,NA,45.4000015258789,NA,NA,NA,26.7989807128906
9,"Netherlands",2001,30359,4.53423118591309,NA,NA,NA,NA,NA,26.6281604766846
9,"Netherlands",2002,31284,3.46706795692444,NA,NA,NA,NA,NA,25.8276805877686
9,"Netherlands",2003,31792,2.1146399974823,NA,NA,NA,NA,NA,NA
10,"Norway",1960,1713,NA,73.6809616088867,21.2999992370605,NA,NA,NA,NA
10,"Norway",1961,1823,2.4511079788208,72.1399765014648,NA,NA,NA,NA,NA
10,"Norway",1962,1905,5.26851606369019,69.3447875976562,NA,NA,NA,NA,NA
10,"Norway",1963,1991,2.58704090118408,70.4397964477539,NA,NA,NA,NA,NA
10,"Norway",1964,2112,5.67994403839111,71.7810821533203,NA,NA,NA,NA,NA
10,"Norway",1965,2268,4.25959014892578,71.817253112793,22.3999996185303,NA,NA,NA,NA
10,"Norway",1966,2417,3.2513370513916,72.5337982177734,NA,NA,NA,NA,NA
10,"Norway",1967,2620,4.43339490890503,74.7730560302734,NA,NA,NA,NA,NA
10,"Norway",1968,2784,3.47153401374817,73.593620300293,NA,NA,NA,NA,NA
10,"Norway",1969,3035,3.06748509407043,72.0303573608398,NA,NA,NA,NA,NA
10,"Norway",1970,3213,10.5654802322388,74.1399307250977,31.1000003814697,NA,NA,NA,NA
10,"Norway",1971,3523,6.25841188430786,73.0029067993164,NA,NA,NA,NA,31.9446792602539
10,"Norway",1972,3814,7.21975898742676,70.4283828735352,NA,NA,NA,NA,32.2304306030273
10,"Norway",1973,4138,7.44240999221802,76.5048446655273,NA,NA,NA,NA,32.2722091674805
10,"Norway",1974,4728,9.41451358795166,83.2790298461914,NA,NA,NA,NA,33.0865287780762
10,"Norway",1975,5458,11.707070350647,78.767204284668,34.7999992370605,NA,NA,NA,34.6241188049316
10,"Norway",1976,6116,9.17575645446777,79.9323348999023,NA,NA,NA,NA,34.2097015380859
10,"Norway",1977,6742,9.04315567016602,78.6998291015625,NA,NA,NA,NA,34.0764007568359
10,"Norway",1978,7412,8.1515064239502,72.2550048828125,NA,NA,NA,NA,35.433521270752
10,"Norway",1979,8354,4.75982522964478,77.2737426757812,NA,NA,NA,NA,38.2797393798828
10,"Norway",1980,9557,10.8962097167969,80.3301620483398,39.2999992370605,0.336959987878799,0.374179989099503,31.5939998626709,40.388729095459
10,"Norway",1981,10548,13.6370496749878,79.6488952636719,NA,NA,NA,NA,40.6809196472168
10,"Norway",1982,11205,11.3720598220825,78.1888732910156,NA,NA,NA,NA,40.8482093811035
10,"Norway",1983,12022,8.41104793548584,76.3154602050781,NA,NA,NA,NA,42.0479698181152
10,"Norway",1984,13220,6.27910804748535,77.4801712036133,NA,NA,NA,NA,43.4685401916504
10,"Norway",1985,14354,5.6658239364624,78.7447052001953,41,NA,NA,NA,42.8528518676758
10,"Norway",1986,15184,7.18676805496216,72.8535690307617,NA,NA,NA,NA,36.2704696655273
10,"Norway",1987,15823,8.72593212127686,67.6951141357422,NA,NA,NA,NA,35.8069190979004
10,"Norway",1988,16299,6.69848394393921,67.4008865356445,NA,NA,NA,NA,34.0041999816895
10,"Norway",1989,17043,4.55544185638428,73.2936325073242,NA,NA,NA,NA,35.5253982543945
10,"Norway",1990,18004,4.11303281784058,74.7346420288086,69.5999984741211,NA,NA,NA,35.6604385375977
10,"Norway",1991,19212,3.42068290710449,72.6228485107422,NA,NA,NA,NA,34.5520210266113
10,"Norway",1992,20185,2.34211611747742,69.547248840332,NA,NA,NA,NA,34.1705513000488
10,"Norway",1993,21088,2.271488904953,70.1258010864258,NA,NA,NA,NA,33.7640419006348
10,"Norway",1994,22534,1.3985550403595,70.5862274169922,NA,NA,NA,NA,34.2585792541504
10,"Norway",1995,23874,2.4564049243927,70.1032028198242,66.6999969482422,NA,NA,NA,35.3527793884277
10,"Norway",1996,26263,1.25869405269623,72.6195831298828,NA,NA,NA,NA,37.720100402832
10,"Norway",1997,27776,2.5807409286499,75.4621734619141,NA,NA,NA,NA,38.2629013061523
10,"Norway",1998,27294,2.25568604469299,74.2820892333984,NA,NA,NA,NA,33.8202896118164
10,"Norway",1999,30011,2.33313894271851,NA,NA,NA,NA,NA,35.7114601135254
10,"Norway",2000,36273,3.08606791496277,NA,62.5,NA,NA,NA,42.9529495239258
10,"Norway",2001,37078,3.01737809181213,NA,NA,NA,NA,NA,40.8741989135742
10,"Norway",2002,36617,1.28814601898193,NA,NA,NA,NA,NA,37.9083709716797
10,"Norway",2003,37245,2.47539710998535,NA,NA,NA,NA,NA,37.5162391662598
12,"Switzerland",1960,3387,NA,53.2535018920898,21.7999992370605,NA,NA,NA,NA
12,"Switzerland",1961,3625,1.84537100791931,54.5931816101074,NA,NA,NA,NA,NA
12,"Switzerland",1962,3788,4.31561613082886,54.494743347168,NA,NA,NA,NA,NA
12,"Switzerland",1963,3946,3.4397189617157,53.6922302246094,NA,NA,NA,NA,NA
12,"Switzerland",1964,4158,3.08131408691406,53.6607131958008,NA,NA,NA,NA,NA
12,"Switzerland",1965,4360,3.41451692581177,55.1585884094238,22.2999992370605,NA,NA,NA,NA
12,"Switzerland",1966,4575,4.77613115310669,55.5187339782715,NA,NA,NA,NA,NA
12,"Switzerland",1967,4790,4.02147817611694,54.6138954162598,NA,NA,NA,NA,NA
12,"Switzerland",1968,5138,2.41235089302063,56.8370971679688,NA,NA,NA,NA,NA
12,"Switzerland",1969,5645,2.48900699615479,60.6941604614258,NA,NA,NA,NA,NA
12,"Switzerland",1970,6382,3.61602711677551,63.5890426635742,38,NA,NA,NA,36.2663612365723
12,"Switzerland",1971,6938,6.5730128288269,60.3338890075684,NA,NA,NA,NA,35.9869613647461
12,"Switzerland",1972,7406,6.66019201278687,58.8192863464355,NA,NA,NA,NA,35.7075614929199
12,"Switzerland",1973,7998,8.75504112243652,59.547981262207,NA,NA,NA,NA,35.4281616210938
12,"Switzerland",1974,8800,9.76674747467041,63.3784217834473,NA,NA,NA,NA,35.1487655639648
12,"Switzerland",1975,8934,6.69645309448242,56.7231254577637,36.4000015258789,NA,NA,NA,34.7762336730957
12,"Switzerland",1976,9368,1.71586203575134,60.4321136474609,NA,NA,NA,NA,34.4968338012695
12,"Switzerland",1977,10240,1.28526997566223,66.9028091430664,NA,NA,NA,NA,34.2174377441406
12,"Switzerland",1978,11003,1.05581402778625,64.0697402954102,NA,NA,NA,NA,33.9380378723145
12,"Switzerland",1979,12189,3.64764308929443,67.3141021728516,NA,NA,NA,NA,33.6586380004883
12,"Switzerland",1980,13853,4.02202606201172,72.8321151733398,54.2999992370605,0.335240006446838,0.337440013885498,30.9639987945557,32.8699989318848
12,"Switzerland",1981,15338,6.49021911621094,72.3698654174805,NA,NA,NA,NA,32.689998626709
12,"Switzerland",1982,15963,5.65521192550659,67.8742599487305,NA,NA,NA,NA,32.2000007629395
12,"Switzerland",1983,16611,2.96768689155579,68.3494338989258,NA,NA,NA,NA,31.8999996185303
12,"Switzerland",1984,17710,2.91120791435242,72.1682205200195,NA,NA,NA,NA,31.9200000762939
12,"Switzerland",1985,18812,3.42998600006104,74.6524124145508,53.5999984741211,NA,NA,NA,32.0099983215332
12,"Switzerland",1986,19458,0.740740716457367,70.6219940185547,NA,NA,NA,NA,31.8899993896484
12,"Switzerland",1987,20120,1.44796395301819,69.5821914672852,NA,NA,NA,NA,31.4599990844727
12,"Switzerland",1988,21334,1.88447797298431,71.420036315918,NA,NA,NA,NA,31.6100006103516
12,"Switzerland",1989,22965,3.16296410560608,75.5448913574219,NA,NA,NA,NA,31.6900005340576
12,"Switzerland",1990,24518,5.37873983383179,72.0016098022461,53.7999992370605,NA,NA,NA,31.3400001525879
12,"Switzerland",1991,24840,5.87939214706421,68.5863800048828,NA,NA,NA,NA,30.7900009155273
12,"Switzerland",1992,25141,4.04107618331909,67.8686065673828,NA,NA,NA,NA,29.9899997711182
12,"Switzerland",1993,25427,3.2717969417572,66.7102127075195,NA,NA,NA,NA,29.5799999237061
12,"Switzerland",1994,26031,0.858407080173492,66.5856323242188,NA,NA,NA,NA,30.4099998474121
12,"Switzerland",1995,26485,1.79871904850006,66.1572570800781,54.7999992370605,NA,NA,NA,29.8299999237061
12,"Switzerland",1996,26394,0.818824410438538,67.9402770996094,NA,NA,NA,NA,28.8099994659424
12,"Switzerland",1997,27850,0.521501183509827,75.3406524658203,NA,NA,NA,NA,28.1900005340576
12,"Switzerland",1998,28835,0.017009699717164,NA,NA,NA,NA,NA,27.4300003051758
12,"Switzerland",1999,28887,0.824829876422882,NA,NA,NA,NA,NA,27.4300003051758
12,"Switzerland",2000,30461,1.54339194297791,NA,55,NA,NA,NA,26.7600002288818
12,"Switzerland",2001,30806,0.988372087478638,NA,NA,NA,NA,NA,27.3500003814697
12,"Switzerland",2002,32751,0.641500115394592,NA,NA,NA,NA,NA,26.7800006866455
12,"Switzerland",2003,33516,0.629239201545715,NA,NA,NA,NA,NA,26.4500007629395
14,"Japan",1960,1010,NA,20.9543437957764,30.8999996185303,NA,NA,NA,NA
14,"Japan",1961,1143,5.40472602844238,20.1230869293213,NA,NA,NA,NA,NA
14,"Japan",1962,1262,6.77319288253784,18.6711025238037,NA,NA,NA,NA,NA
14,"Japan",1963,1374,7.66137981414795,18.8619899749756,NA,NA,NA,NA,NA
14,"Japan",1964,1546,3.83817410469055,19.1327304840088,NA,NA,NA,NA,NA
14,"Japan",1965,1647,6.59340715408325,19.6008033752441,36.7000007629395,NA,NA,NA,NA
14,"Japan",1966,1889,5.07966279983521,19.557243347168,NA,NA,NA,NA,NA
14,"Japan",1967,2133,3.97788095474243,19.0520896911621,NA,NA,NA,NA,NA
14,"Japan",1968,2496,5.36970281600952,19.0746746063232,NA,NA,NA,NA,NA
14,"Japan",1969,2917,5.24259185791016,19.4847984313965,NA,NA,NA,NA,NA
14,"Japan",1970,3293,7.67326688766479,20.3304920196533,33,NA,NA,NA,NA
14,"Japan",1971,3575,6.41697216033936,20.7020473480225,NA,NA,NA,NA,45.1707191467285
14,"Japan",1972,3988,4.82402181625366,18.8586101531982,NA,NA,NA,NA,44.578239440918
14,"Japan",1973,4491,11.6459302902222,20.0469169616699,NA,NA,NA,NA,45.3577308654785
14,"Japan",1974,4778,23.1545696258545,27.9450531005859,NA,NA,NA,NA,43.6329002380371
14,"Japan",1975,5300,11.782790184021,25.5524272918701,38.0999984741211,NA,NA,NA,41.4054794311523
14,"Japan",1976,5768,9.34922122955322,26.3120956420898,NA,NA,NA,NA,41.4841003417969
14,"Japan",1977,6344,8.15870380401611,24.5525188446045,NA,NA,NA,NA,40.436939239502
14,"Japan",1978,7084,4.21079778671265,20.4997844696045,NA,NA,NA,NA,40.6921615600586
14,"Japan",1979,8027,3.73078799247742,24.0382385253906,NA,NA,NA,NA,40.600471496582
14,"Japan",1980,8931,7.7787070274353,28.2803859710693,39.9000015258789,0.31988000869751,0.419580012559891,34.9860000610352,41.0001487731934
14,"Japan",1981,9986,4.91130781173706,28.6490306854248,NA,NA,NA,NA,40.9164199829102
14,"Japan",1982,10813,2.73697590827942,28.3561344146729,NA,NA,NA,NA,40.3206214904785
14,"Japan",1983,11346,1.88232898712158,26.0969886779785,NA,NA,NA,NA,39.4726600646973
14,"Japan",1984,12064,2.27157998085022,27.261157989502,NA,NA,NA,NA,39.8345108032227
14,"Japan",1985,12978,2.0236918926239,25.5411834716797,41.9000015258789,NA,NA,NA,39.594409942627
14,"Japan",1986,13590,0.619254887104034,18.7448711395264,NA,NA,NA,NA,39.0124588012695
14,"Japan",1987,14425,0.125011995434761,17.5562019348145,NA,NA,NA,NA,38.9423599243164
14,"Japan",1988,15862,0.672301173210144,17.794942855835,NA,NA,NA,NA,39.1117706298828
14,"Japan",1989,17269,2.2800989151001,19.7800598144531,NA,NA,NA,NA,39.0440101623535
14,"Japan",1990,18815,3.05941605567932,20.647310256958,44.5,NA,NA,NA,39.3625297546387
14,"Japan",1991,20055,3.24011206626892,18.7308292388916,NA,NA,NA,NA,39.0235481262207
14,"Japan",1992,20648,1.72701001167297,17.8826808929443,NA,NA,NA,NA,37.8588409423828
14,"Japan",1993,21122,1.28403997421265,16.3112106323242,NA,NA,NA,NA,36.3800582885742
14,"Japan",1994,21757,0.706202685832977,16.4412403106689,NA,NA,NA,NA,34.9277305603027
14,"Japan",1995,22551,-0.126732006669044,17.3140201568604,46.7999992370605,NA,NA,NA,34.2171897888184
14,"Japan",1996,23714,0.135352298617363,19.3323497772217,NA,NA,NA,NA,33.9178504943848
14,"Japan",1997,24478,1.73185801506042,20.9999008178711,NA,NA,NA,NA,33.7139511108398
14,"Japan",1998,24429,0.656037211418152,21.1449871063232,NA,NA,NA,NA,32.7045516967773
14,"Japan",1999,24709,-0.338255912065506,NA,NA,NA,NA,NA,32.4295501708984
14,"Japan",2000,26015,-0.670529782772064,NA,47.9000015258789,NA,NA,NA,32.2311592102051
14,"Japan",2001,26619,-0.733394384384155,NA,NA,NA,NA,NA,30.9619197845459
14,"Japan",2002,27196,-0.915120482444763,NA,NA,NA,NA,NA,30.3985195159912
14,"Japan",2003,28071,-0.25419420003891,NA,NA,NA,NA,NA,NA
16,"Greece",1960,707,NA,21.3125305175781,7.90000009536743,NA,NA,NA,NA
16,"Greece",1961,1028,1.9342360496521,21.1723194122314,NA,NA,NA,NA,NA
16,"Greece",1962,1049,-0.379506587982178,21.9260234832764,NA,NA,NA,NA,NA
16,"Greece",1963,1188,2.85714292526245,23.0880870819092,NA,NA,NA,NA,NA
16,"Greece",1964,1316,0.92592591047287,23.2946681976318,NA,NA,NA,NA,NA
16,"Greece",1965,1492,3.11926603317261,24.2456398010254,9.80000019073486,NA,NA,NA,NA
16,"Greece",1966,1634,4.98220586776733,24.7165603637695,NA,NA,NA,NA,NA
16,"Greece",1967,1754,1.69491505622864,23.642068862915,NA,NA,NA,NA,NA
16,"Greece",1968,1967,0.333333313465118,23.1032028198242,NA,NA,NA,NA,NA
16,"Greece",1969,2298,2.49169397354126,23.4652824401855,NA,NA,NA,NA,NA
16,"Greece",1970,2631,2.91734194755554,23.46262550354,10.6000003814697,NA,NA,NA,NA
16,"Greece",1971,2988,2.99212598800659,23.7287559509277,NA,NA,NA,NA,36.1180801391602
16,"Greece",1972,3383,4.28134489059448,26.1850280761719,NA,NA,NA,NA,36.3235702514648
16,"Greece",1973,3844,15.542519569397,32.5339469909668,NA,NA,NA,NA,36.5349388122559
16,"Greece",1974,3907,26.9035491943359,34.3408088684082,NA,NA,NA,NA,34.1111488342285
16,"Greece",1975,4505,13.3666696548462,35.980827331543,12.8999996185303,NA,NA,NA,33.0677299499512
16,"Greece",1976,5024,13.3122596740723,35.6682548522949,NA,NA,NA,NA,33.0441703796387
16,"Greece",1977,5417,12.1699600219727,34.5882949829102,NA,NA,NA,NA,33.7307281494141
16,"Greece",1978,6138,12.5325298309326,34.6520004272461,NA,NA,NA,NA,32.8633689880371
16,"Greece",1979,6781,19.0461502075195,35.0824279785156,NA,NA,NA,NA,34.1089782714844
16,"Greece",1980,7374,24.8748092651367,38.5904426574707,19.7000007629395,0.265659987926483,0.342579990625381,24.0020008087158,32.9426002502441
16,"Greece",1981,7870,24.4589595794678,39.1153526306152,NA,NA,NA,NA,32.5716781616211
16,"Greece",1982,8204,20.9189796447754,38.697322845459,NA,NA,NA,NA,30.6606407165527
16,"Greece",1983,8388,20.2416706085205,40.9749755859375,NA,NA,NA,NA,31.3106002807617
16,"Greece",1984,8834,18.4489593505859,42.3308067321777,NA,NA,NA,NA,30.4617290496826
16,"Greece",1985,9297,19.3025608062744,44.3637924194336,23.7000007629395,NA,NA,NA,30.4569396972656
16,"Greece",1986,9525,23.021089553833,43.6802101135254,NA,NA,NA,NA,31.0904197692871
16,"Greece",1987,9548,16.3849506378174,46.1113128662109,NA,NA,NA,NA,29.9609909057617
16,"Greece",1988,10277,13.5267496109009,44.2468452453613,NA,NA,NA,NA,29.3748092651367
16,"Greece",1989,11036,13.6999998092651,45.6703567504883,NA,NA,NA,NA,28.5359001159668
16,"Greece",1990,11405,20.4045696258545,44.8811912536621,28.7000007629395,NA,NA,NA,28.1967391967773
16,"Greece",1991,11971,19.4728507995605,43.1499900817871,NA,NA,NA,NA,26.5280208587646
16,"Greece",1992,12198,15.8659000396729,43.4493598937988,NA,NA,NA,NA,25.6612300872803
16,"Greece",1993,12166,14.4144897460938,41.3099594116211,NA,NA,NA,NA,25.5077800750732
16,"Greece",1994,12566,10.9227895736694,40.2825698852539,NA,NA,NA,NA,24.3635101318359
16,"Greece",1995,12991,8.93705654144287,40.8180809020996,31.7999992370605,NA,NA,NA,23.08669090271
16,"Greece",1996,13418,8.1962194442749,40.4013404846191,NA,NA,NA,NA,23.0256900787354
16,"Greece",1997,14127,5.53897285461426,39.6848411560059,NA,NA,NA,NA,21.59255027771
16,"Greece",1998,14665,4.76622581481934,NA,NA,NA,NA,NA,22.3433208465576
16,"Greece",1999,15213,2.63678288459778,NA,NA,NA,NA,NA,22.2958393096924
16,"Greece",2000,16272,3.15012502670288,NA,33.7999992370605,NA,NA,NA,22.828010559082
16,"Greece",2001,17332,3.37499594688416,NA,NA,NA,NA,NA,23.4864501953125
16,"Greece",2002,19119,3.62922811508179,NA,NA,NA,NA,NA,23.2104301452637
16,"Greece",2003,20479,3.53055691719055,NA,NA,NA,NA,NA,23.8300094604492
18,"Portugal",1960,728,NA,37.3539390563965,3.5,NA,NA,NA,NA
18,"Portugal",1961,783,1.54900205135345,39.9828948974609,NA,NA,NA,NA,NA
18,"Portugal",1962,848,2.66207098960876,38.3217887878418,NA,NA,NA,NA,NA
18,"Portugal",1963,905,2.02157306671143,39.3773651123047,NA,NA,NA,NA,NA
18,"Portugal",1964,979,3.40000009536743,50.4197845458984,NA,NA,NA,NA,NA
18,"Portugal",1965,1084,3.48162508010864,52.9027366638184,3.90000009536743,NA,NA,NA,NA
18,"Portugal",1966,1170,5.04672908782959,52.8059158325195,NA,NA,NA,NA,NA
18,"Portugal",1967,1293,5.51601409912109,51.5495986938477,NA,NA,NA,NA,NA
18,"Portugal",1968,1475,6.0708270072937,49.7948379516602,NA,NA,NA,NA,NA
18,"Portugal",1969,1592,7.40251207351685,48.1764144897461,NA,NA,NA,NA,NA
18,"Portugal",1970,1916,4.53333282470703,50.2115821838379,6.80000019073486,NA,NA,NA,NA
18,"Portugal",1971,2153,7.49607515335083,51.9070472717285,NA,NA,NA,NA,35.1377601623535
18,"Portugal",1972,2420,8.94486999511719,53.7332572937012,NA,NA,NA,NA,35.9455909729004
18,"Portugal",1973,2845,10.3552303314209,54.8876075744629,NA,NA,NA,NA,35.9634590148926
18,"Portugal",1974,3048,27.9684200286865,62.6334266662598,NA,NA,NA,NA,37.5444793701172
18,"Portugal",1975,3045,20.4081592559814,48.22216796875,9.60000038146973,NA,NA,NA,35.211498260498
18,"Portugal",1976,3407,18.2499008178711,43.7753372192383,NA,NA,NA,NA,34.7253799438477
18,"Portugal",1977,3784,27.1916694641113,47.0373153686523,NA,NA,NA,NA,34.7241706848145
18,"Portugal",1978,4120,22.6429901123047,47.753604888916,NA,NA,NA,NA,33.1532096862793
18,"Portugal",1979,4663,23.5375804901123,58.9299583435059,NA,NA,NA,NA,31.9478092193604
18,"Portugal",1980,5263,16.6918907165527,62.9790802001953,10.6000003814697,0.240820005536079,0.297980010509491,26.488000869751,32.8777694702148
18,"Portugal",1981,5812,20.0407600402832,64.5105667114258,NA,NA,NA,NA,33.9398498535156
18,"Portugal",1982,6263,22.7302207946777,64.7309417724609,NA,NA,NA,NA,33.6452217102051
18,"Portugal",1983,6479,25.105640411377,68.4471817016602,NA,NA,NA,NA,34.4960784912109
18,"Portugal",1984,6570,28.7833309173584,74.8538436889648,NA,NA,NA,NA,32.8418083190918
18,"Portugal",1985,6959,19.6453990936279,71.5099945068359,13.6999998092651,NA,NA,NA,32.8225784301758
18,"Portugal",1986,7414,11.7631101608276,62.8007354736328,NA,NA,NA,NA,30.6445407867432
18,"Portugal",1987,8126,9.34314823150635,69.239013671875,NA,NA,NA,NA,30.3726291656494
18,"Portugal",1988,9057,9.69704818725586,73.4291763305664,NA,NA,NA,NA,32.4745101928711
18,"Portugal",1989,10042,12.6165504455566,75.0415649414062,NA,NA,NA,NA,32.3443908691406
18,"Portugal",1990,10894,13.3724603652954,75.1777496337891,14.8000001907349,NA,NA,NA,31.7134799957275
18,"Portugal",1991,11783,10.926230430603,69.9081802368164,NA,NA,NA,NA,30.2844390869141
18,"Portugal",1992,12219,8.94166660308838,65.1422500610352,NA,NA,NA,NA,30.2791996002197
18,"Portugal",1993,12236,6.50195121765137,62.4486885070801,NA,NA,NA,NA,29.6025695800781
18,"Portugal",1994,12614,5.21439409255981,65.6057205200195,NA,NA,NA,NA,30.643669128418
18,"Portugal",1995,13413,4.12314796447754,68.5744476318359,14.6999998092651,NA,NA,NA,31.4980792999268
18,"Portugal",1996,13974,3.12069702148438,69.2218170166016,NA,NA,NA,NA,31.7415409088135
18,"Portugal",1997,14804,2.16161203384399,71.5498886108398,NA,NA,NA,NA,31.6394901275635
18,"Portugal",1998,15401,2.71643996238708,NA,NA,NA,NA,NA,31.1362895965576
18,"Portugal",1999,16363,2.30388593673706,NA,NA,NA,NA,NA,30.4158496856689
18,"Portugal",2000,17353,2.84672093391418,NA,14.8999996185303,NA,NA,NA,29.9934196472168
18,"Portugal",2001,18071,4.39475679397583,NA,NA,NA,NA,NA,29.3924503326416
18,"Portugal",2002,18799,3.54505205154419,NA,NA,NA,NA,NA,28.6881809234619
18,"Portugal",2003,17603,3.28333306312561,NA,NA,NA,NA,NA,NA
19,"Spain",1960,1074,NA,16.2498188018799,3.90000009536743,NA,NA,NA,NA
19,"Spain",1961,1201,2.00591897964478,17.638801574707,NA,NA,NA,NA,NA
19,"Spain",1962,1335,5.63475894927979,19.606128692627,NA,NA,NA,NA,NA
19,"Spain",1963,1467,8.80462741851807,19.6797199249268,NA,NA,NA,NA,NA
19,"Spain",1964,1554,6.95018720626831,21.4923915863037,NA,NA,NA,NA,NA
19,"Spain",1965,1678,13.2363796234131,22.7087936401367,4.59999990463257,NA,NA,NA,NA
19,"Spain",1966,1841,6.19411516189575,23.890323638916,NA,NA,NA,NA,NA
19,"Spain",1967,1954,6.41457509994507,21.746919631958,NA,NA,NA,NA,NA
19,"Spain",1968,2160,4.9633150100708,24.6574020385742,NA,NA,NA,NA,NA
19,"Spain",1969,2447,2.12445211410522,26.0330924987793,NA,NA,NA,NA,NA
19,"Spain",1970,2715,5.75761699676514,27.450756072998,5.80000019073486,NA,NA,NA,NA
19,"Spain",1971,2951,8.23604106903076,27.574125289917,NA,NA,NA,NA,40.6672210693359
19,"Spain",1972,3293,8.28936576843262,28.9265918731689,NA,NA,NA,NA,41.6932907104492
19,"Spain",1973,3710,11.3902101516724,29.8868942260742,NA,NA,NA,NA,42.2326698303223
19,"Spain",1974,4227,15.7173404693604,33.6029739379883,NA,NA,NA,NA,43.1722984313965
19,"Spain",1975,4600,16.9256591796875,30.8514022827148,8.19999980926514,NA,NA,NA,42.0832214355469
19,"Spain",1976,4965,17.6293106079102,31.890625,NA,NA,NA,NA,41.3842506408691
19,"Spain",1977,5364,24.5266895294189,30.9793949127197,NA,NA,NA,NA,40.5218086242676
19,"Spain",1978,5761,19.7842102050781,29.5208683013916,NA,NA,NA,NA,39.4325714111328
19,"Spain",1979,6188,15.6690101623535,29.6263198852539,NA,NA,NA,NA,38.9656105041504
19,"Spain",1980,6856,15.5498895645142,33.5229454040527,13.3000001907349,0.251760005950928,0.313239991664886,24.568000793457,38.5675506591797
19,"Spain",1981,7447,14.5570402145386,37.4252052307129,NA,NA,NA,NA,37.6730194091797
19,"Spain",1982,7957,14.4079599380493,38.388614654541,NA,NA,NA,NA,37.0618095397949
19,"Spain",1983,8378,12.1774501800537,41.8935356140137,NA,NA,NA,NA,36.7944984436035
19,"Spain",1984,8812,11.2743301391602,43.4470100402832,NA,NA,NA,NA,35.9207992553711
19,"Spain",1985,9259,8.81752681732178,43.4996795654297,17.6000003814697,NA,NA,NA,36.2090682983398
19,"Spain",1986,9744,8.7965030670166,37.5777626037598,NA,NA,NA,NA,36.6543006896973
19,"Spain",1987,10542,5.2462592124939,38.5427780151367,NA,NA,NA,NA,36.0940704345703
19,"Spain",1988,11434,4.84047889709473,38.8391571044922,NA,NA,NA,NA,35.9314002990723
19,"Spain",1989,12417,6.79146814346313,39.4524536132812,NA,NA,NA,NA,36.2181587219238
19,"Spain",1990,13365,6.71793985366821,37.5026893615723,25.5,NA,NA,NA,35.4766502380371
19,"Spain",1991,14152,5.93532705307007,37.4070816040039,NA,NA,NA,NA,34.6885108947754
19,"Spain",1992,14564,5.92572402954102,38.0396499633789,NA,NA,NA,NA,32.8619003295898
19,"Spain",1993,14699,4.56863594055176,39.409481048584,NA,NA,NA,NA,31.1682090759277
19,"Spain",1994,15325,4.7184681892395,44.3964385986328,NA,NA,NA,NA,30.5505504608154
19,"Spain",1995,16032,4.67475318908691,47.8529014587402,28.6000003814697,NA,NA,NA,30.98291015625
19,"Spain",1996,16720,3.55850601196289,50.073299407959,NA,NA,NA,NA,30.4586696624756
19,"Spain",1997,17420,1.97070801258087,55.558650970459,NA,NA,NA,NA,30.4414005279541
19,"Spain",1998,18479,1.83353698253632,57.125301361084,NA,NA,NA,NA,30.1966705322266
19,"Spain",1999,19817,2.31067204475403,NA,NA,NA,NA,NA,29.989200592041
19,"Spain",2000,21074,3.43261408805847,NA,30.7000007629395,NA,NA,NA,30.1937007904053
19,"Spain",2001,22257,3.5911009311676,NA,NA,NA,NA,NA,29.928840637207
19,"Spain",2002,23756,3.0667769908905,NA,NA,NA,NA,NA,29.6847591400146
19,"Spain",2003,24812,3.03347396850586,NA,NA,NA,NA,NA,29.586519241333
20,"Australia",1960,2373,NA,31.2664394378662,50.4000015258789,NA,NA,NA,NA
20,"Australia",1961,2346,2.51213192939758,29.8210735321045,NA,NA,NA,NA,NA
20,"Australia",1962,2539,-0.278474003076553,30.1585445404053,NA,NA,NA,NA,NA
20,"Australia",1963,2717,0.530578076839447,32.0553970336914,NA,NA,NA,NA,NA
20,"Australia",1964,2873,2.36111092567444,31.5272846221924,NA,NA,NA,NA,NA
20,"Australia",1965,2973,3.96200799942017,31.0355987548828,48.9000015258789,NA,NA,NA,NA
20,"Australia",1966,3230,2.9757239818573,29.9731521606445,NA,NA,NA,NA,NA
20,"Australia",1967,3404,3.1939160823822,30.1141929626465,NA,NA,NA,NA,NA
20,"Australia",1968,3788,2.65291094779968,28.3485946655273,NA,NA,NA,NA,NA
20,"Australia",1969,4162,2.91935896873474,29.8211421966553,NA,NA,NA,NA,NA
20,"Australia",1970,4490,3.90606808662415,28.9624328613281,48.2999992370605,NA,NA,NA,NA
20,"Australia",1971,4677,6.06399583816528,27.8074722290039,NA,NA,NA,NA,37.2935905456543
20,"Australia",1972,5013,5.8649787902832,27.7029895782471,NA,NA,NA,NA,36.8008804321289
20,"Australia",1973,5595,9.46592235565186,29.4404029846191,NA,NA,NA,NA,35.435848236084
20,"Australia",1974,6024,15.1101398468018,31.6386108398438,NA,NA,NA,NA,36.8867607116699
20,"Australia",1975,6683,15.0719604492188,28.9004058837891,47,NA,NA,NA,37.104549407959
20,"Australia",1976,7140,13.5239095687866,31.2076168060303,NA,NA,NA,NA,36.6652908325195
20,"Australia",1977,7482,12.3002395629883,30.8630962371826,NA,NA,NA,NA,35.9993591308594
20,"Australia",1978,8272,7.9236741065979,32.1513214111328,NA,NA,NA,NA,35.6528205871582
20,"Australia",1979,9174,9.09000110626221,34.958309173584,NA,NA,NA,NA,35.8105697631836
20,"Australia",1980,10203,10.1265802383423,33.8612518310547,47.5,0.317299991846085,0.317979991436005,29.6959991455078,37.0266990661621
20,"Australia",1981,11513,9.69174480438232,33.1737251281738,NA,NA,NA,NA,35.9243392944336
20,"Australia",1982,11537,11.1455097198486,31.6577377319336,NA,NA,NA,NA,34.7436714172363
20,"Australia",1983,12300,10.1135597229004,30.6781387329102,NA,NA,NA,NA,34.8256988525391
20,"Australia",1984,13120,3.9501850605011,34.640998840332,NA,NA,NA,NA,35.2996597290039
20,"Australia",1985,14019,6.73904895782471,35.2462463378906,48.4000015258789,NA,NA,NA,35.0728797912598
20,"Australia",1986,14537,9.08453178405762,34.7444000244141,NA,NA,NA,NA,32.7778587341309
20,"Australia",1987,15554,8.48874568939209,34.7234382629395,NA,NA,NA,NA,31.3588104248047
20,"Australia",1988,16524,7.23177194595337,34.0836944580078,NA,NA,NA,NA,29.8751792907715
20,"Australia",1989,17255,7.55942487716675,34.3585357666016,NA,NA,NA,NA,29.9609107971191
20,"Australia",1990,17322,7.2722601890564,34.4617691040039,48.4000015258789,NA,NA,NA,28.9668006896973
20,"Australia",1991,17652,3.22268009185791,35.2376403808594,NA,NA,NA,NA,28.1679992675781
20,"Australia",1992,18496,0.98591548204422,37.692569732666,NA,NA,NA,NA,27.9716606140137
20,"Australia",1993,19432,1.81310999393463,38.3517913818359,NA,NA,NA,NA,28.0091800689697
20,"Australia",1994,20583,1.89497697353363,39.7184295654297,NA,NA,NA,NA,28.1399192810059
20,"Australia",1995,21773,4.63813591003418,40.1532592773438,48.5999984741211,NA,NA,NA,27.8276500701904
20,"Australia",1996,22562,2.61242008209229,39.9773788452148,NA,NA,NA,NA,27.1023197174072
20,"Australia",1997,23649,0.250417411327362,42.1767997741699,NA,NA,NA,NA,27.0766906738281
20,"Australia",1998,24853,0.853455424308777,41.3649597167969,NA,NA,NA,NA,26.283130645752
20,"Australia",1999,26283,1.46542799472809,NA,NA,NA,NA,NA,26.1907291412354
20,"Australia",2000,27403,4.47518301010132,NA,43.5999984741211,NA,NA,NA,25.5666809082031
20,"Australia",2001,28492,4.38084077835083,NA,NA,NA,NA,NA,25.4391002655029
20,"Australia",2002,29819,3.00317096710205,NA,NA,NA,NA,NA,25.949520111084
20,"Australia",2003,31273,2.77073502540588,NA,NA,NA,NA,NA,NA
21,"New Zealand",1960,2545,NA,52.5488243103027,58,NA,NA,NA,NA
21,"New Zealand",1961,2659,1.83028304576874,52.9445686340332,NA,NA,NA,NA,NA
21,"New Zealand",1962,2713,2.69607901573181,48.8036842346191,NA,NA,NA,NA,NA
21,"New Zealand",1963,2866,1.90930795669556,53.8449592590332,NA,NA,NA,NA,NA
21,"New Zealand",1964,3001,3.43481707572937,50.796028137207,NA,NA,NA,NA,NA
21,"New Zealand",1965,3224,3.39622592926025,44.7816429138184,54.2999992370605,NA,NA,NA,NA
21,"New Zealand",1966,3481,2.77372288703918,45.9671669006348,NA,NA,NA,NA,NA
21,"New Zealand",1967,3360,6.10795497894287,39.7797660827637,NA,NA,NA,NA,NA
21,"New Zealand",1968,3489,4.2838020324707,44.6637725830078,NA,NA,NA,NA,NA
21,"New Zealand",1969,3969,4.87804889678955,46.9085235595703,NA,NA,NA,NA,NA
21,"New Zealand",1970,4136,6.54834699630737,48.3240242004395,54.5,NA,NA,NA,NA
21,"New Zealand",1971,4438,10.3030300140381,45.4815254211426,NA,NA,NA,NA,34.0293998718262
21,"New Zealand",1972,4780,6.77655696868896,47.4312400817871,NA,NA,NA,NA,33.2089385986328
21,"New Zealand",1973,5335,8.2332763671875,49.5734062194824,NA,NA,NA,NA,32.4518013000488
21,"New Zealand",1974,6041,11.2519798278809,55.4585151672363,NA,NA,NA,NA,35.5166015625
21,"New Zealand",1975,6382,14.5299100875854,54.8892478942871,57.0999984741211,NA,NA,NA,34.5290412902832
21,"New Zealand",1976,6748,16.7910404205322,57.8892822265625,NA,NA,NA,NA,34.7120208740234
21,"New Zealand",1977,6867,14.5899896621704,56.7964744567871,NA,NA,NA,NA,32.9546585083008
21,"New Zealand",1978,7301,11.8959102630615,55.0418663024902,NA,NA,NA,NA,32.5010795593262
21,"New Zealand",1979,7915,13.7043199539185,61.8975448608398,NA,NA,NA,NA,32.6574897766113
21,"New Zealand",1980,8656,17.0927696228027,62.0868110656738,46.0999984741211,0.26664000749588,0.295159995555878,25.5219993591309,32.1857604980469
21,"New Zealand",1981,9736,15.3462295532227,62.4466667175293,NA,NA,NA,NA,34.0144500732422
21,"New Zealand",1982,10687,16.1709003448486,62.3515548706055,NA,NA,NA,NA,34.5559310913086
21,"New Zealand",1983,11262,7.35567998886108,61.9133720397949,NA,NA,NA,NA,33.4037094116211
21,"New Zealand",1984,12141,6.20121383666992,70.5738830566406,NA,NA,NA,NA,34.5864295959473
21,"New Zealand",1985,12556,15.3940401077271,64.6128692626953,46.5999984741211,NA,NA,NA,33.268138885498
21,"New Zealand",1986,13085,13.2178201675415,55.4810409545898,NA,NA,NA,NA,31.9199504852295
21,"New Zealand",1987,13402,15.7411499023438,52.3977928161621,NA,NA,NA,NA,30.2294101715088
21,"New Zealand",1988,13569,6.37514209747314,50.6252555847168,NA,NA,NA,NA,28.5874290466309
21,"New Zealand",1989,14124,7.49060297012329,53.8193054199219,NA,NA,NA,NA,29.190990447998
21,"New Zealand",1990,14420,5.50660800933838,54.5350112915039,24.1000003814697,NA,NA,NA,27.9219207763672
21,"New Zealand",1991,14252,1.67014598846436,56.4281311035156,NA,NA,NA,NA,27.3391990661621
21,"New Zealand",1992,14679,1.02669405937195,61.1405410766602,NA,NA,NA,NA,27.1183795928955
21,"New Zealand",1993,15605,1.42276394367218,59.2633399963379,NA,NA,NA,NA,27.0692100524902
21,"New Zealand",1994,16686,2.40480995178223,60.4364700317383,NA,NA,NA,NA,27.7684803009033
21,"New Zealand",1995,17402,3.73983693122864,58.5961112976074,26.6000003814697,NA,NA,NA,26.9903202056885
21,"New Zealand",1996,17879,2.29885101318359,57.0310707092285,NA,NA,NA,NA,26.7421607971191
21,"New Zealand",1997,18510,1.17466795444489,57.1320991516113,NA,NA,NA,NA,26.5067901611328
21,"New Zealand",1998,18669,1.28722894191742,NA,NA,NA,NA,NA,25.2765693664551
21,"New Zealand",1999,19937,-0.12459509819746,NA,NA,NA,NA,NA,25.5129795074463
21,"New Zealand",2000,20789,2.61976099014282,NA,26.2999992370605,NA,NA,NA,25.2916793823242
21,"New Zealand",2001,21825,2.62582111358643,NA,NA,NA,NA,NA,NA
21,"New Zealand",2002,22662,2.677090883255,NA,NA,NA,NA,NA,NA
21,"New Zealand",2003,23728,1.75357604026794,NA,NA,NA,NA,NA,NA


==> input/data&code/simulation/CFT_2021_JASA_sim-models.csv <==
dgp,model,err,order
1,1,FALSE,1
2,2,FALSE,1
3,3,FALSE,1
4,1,TRUE,1
5,2,TRUE,1
6,3,TRUE,1
7,1,TRUE,0
8,2,TRUE,0
9,3,TRUE,0
10,1,TRUE,2
11,2,TRUE,2
12,3,TRUE,2
